A Multispin Algorithm for the Kob-Andersen Stochastic Dynamics on Regular Lattices

The aim of the paper is to propose an algorithm based on the Multispin Coding technique for the Kob-Andersen glassy dynamics. We first give motivations to speed up the numerical simulation in the context of spin glass models [M. Mezard, G. Parisi, M. Virasoro, Spin Glass Theory and Beyond (World Scientific, Singapore, 1987)], after defining the Markovian dynamics as in [W. Kob, H.C. Andersen, Phys. Rev. E 48, 4364 (1993)] as well as the related interesting observables, we extend it to the more general framework of random regular graphs, listing at the same time some known analytical results [C. Toninelli, G. Biroli, D.S. Fisher, J. Stat. Phys. 120, 167 (2005)]. The purpose of this work is a dual one, firstly, we describe how bitwise operators can be used to build up the algorithm by carefully exploiting the way data are stored on a computer. Since it was first introduced [M. Creutz, L. Jacobs, C. Rebbi, Phys. Rev. D 20, 1915 (1979), C. Rebbi, R.H. Swendsen, Phys. Rev. D 21, 4094 (1980)], this technique has been widely used to perform Monte Carlo simulations for Ising and Potts spin systems, however, it can be successfully adapted to more complex systems in which microscopic parameters may assume boolean values. Secondly, we introduce a random graph in which a characteristic para- meter allows to tune the possible transition point. A consistent part is devoted to listing the numerical results obtained by running numerical simulations.

==> bBif.dat <==
0.9999	5.25848e-07
0.9998	1.05283e-06
0.9997	1.58094e-06
0.9996	2.11019e-06
0.9995	2.64058e-06
0.9994	3.1721e-06
0.9993	3.70477e-06
0.9992	4.23859e-06
0.9991	4.77355e-06
0.999	5.30966e-06
0.9989	5.84693e-06
0.9988	6.38535e-06
0.9987	6.92493e-06
0.9986	7.46566e-06
0.9985	8.00756e-06
0.9984	8.55063e-06
0.9983	9.09486e-06
0.9982	9.64026e-06
0.9981	1.01868e-05
0.998	1.07346e-05
0.9979	1.12835e-05
0.9978	1.18336e-05
0.9977	1.23849e-05
0.9976	1.29374e-05
0.9975	1.3491e-05
0.9974	1.40459e-05
0.9973	1.46019e-05
0.9972	1.51591e-05
0.9971	1.57176e-05
0.997	1.62772e-05
0.9969	1.6838e-05
0.9968	1.74001e-05
0.9967	1.79633e-05
0.9966	1.85278e-05
0.9965	1.90934e-05
0.9964	1.96603e-05
0.9963	2.02284e-05
0.9962	2.07977e-05
0.9961	2.13683e-05
0.996	2.194e-05
0.9959	2.2513e-05
0.9958	2.30873e-05
0.9957	2.36627e-05
0.9956	2.42394e-05
0.9955	2.48173e-05
0.9954	2.53965e-05
0.9953	2.59769e-05
0.9952	2.65586e-05
0.9951	2.71415e-05
0.995	2.77257e-05
0.9949	2.83111e-05
0.9948	2.88978e-05
0.9947	2.94857e-05
0.9946	3.00749e-05
0.9945	3.06654e-05
0.9944	3.12571e-05
0.9943	3.18501e-05
0.9942	3.24443e-05
0.9941	3.30399e-05
0.994	3.36367e-05
0.9939	3.42348e-05
0.9938	3.48342e-05
0.9937	3.54349e-05
0.9936	3.60369e-05
0.9935	3.66401e-05
0.9934	3.72447e-05
0.9933	3.78505e-05
0.9932	3.84577e-05
0.9931	3.90661e-05
0.993	3.96759e-05
0.9929	4.0287e-05
0.9928	4.08993e-05
0.9927	4.1513e-05
0.9926	4.2128e-05
0.9925	4.27444e-05
0.9924	4.3362e-05
0.9923	4.3981e-05
0.9922	4.46013e-05
0.9921	4.5223e-05
0.992	4.58459e-05
0.9919	4.64702e-05
0.9918	4.70959e-05
0.9917	4.77229e-05
0.9916	4.83512e-05
0.9915	4.89809e-05
0.9914	4.9612e-05
0.9913	5.02444e-05
0.9912	5.08781e-05
0.9911	5.15132e-05
0.991	5.21497e-05
0.9909	5.27875e-05
0.9908	5.34268e-05
0.9907	5.40673e-05
0.9906	5.47093e-05
0.9905	5.53526e-05
0.9904	5.59973e-05
0.9903	5.66434e-05
0.9902	5.72909e-05
0.9901	5.79398e-05
0.99	5.85901e-05
0.9899	5.92417e-05
0.9898	5.98948e-05
0.9897	6.05493e-05
0.9896	6.12051e-05
0.9895	6.18624e-05
0.9894	6.25211e-05
0.9893	6.31812e-05
0.9892	6.38427e-05
0.9891	6.45057e-05
0.989	6.517e-05
0.9889	6.58358e-05
0.9888	6.6503e-05
0.9887	6.71717e-05
0.9886	6.78418e-05
0.9885	6.85133e-05
0.9884	6.91863e-05
0.9883	6.98607e-05
0.9882	7.05365e-05
0.9881	7.12139e-05
0.988	7.18926e-05
0.9879	7.25728e-05
0.9878	7.32545e-05
0.9877	7.39377e-05
0.9876	7.46223e-05
0.9875	7.53084e-05
0.9874	7.59959e-05
0.9873	7.6685e-05
0.9872	7.73755e-05
0.9871	7.80675e-05
0.987	7.8761e-05
0.9869	7.94559e-05
0.9868	8.01524e-05
0.9867	8.08504e-05
0.9866	8.15498e-05
0.9865	8.22508e-05
0.9864	8.29533e-05
0.9863	8.36572e-05
0.9862	8.43627e-05
0.9861	8.50697e-05
0.986	8.57783e-05
0.9859	8.64883e-05
0.9858	8.71999e-05
0.9857	8.7913e-05
0.9856	8.86276e-05
0.9855	8.93438e-05
0.9854	9.00615e-05
0.9853	9.07807e-05
0.9852	9.15015e-05
0.9851	9.22239e-05
0.985	9.29478e-05
0.9849	9.36732e-05
0.9848	9.44002e-05
0.9847	9.51288e-05
0.9846	9.5859e-05
0.9845	9.65907e-05
0.9844	9.73239e-05
0.9843	9.80588e-05
0.9842	9.87952e-05
0.9841	9.95333e-05
0.984	0.000100273
0.9839	0.000101014
0.9838	0.000101757
0.9837	0.000102501
0.9836	0.000103247
0.9835	0.000103995
0.9834	0.000104744
0.9833	0.000105495
0.9832	0.000106247
0.9831	0.000107001
0.983	0.000107757
0.9829	0.000108514
0.9828	0.000109273
0.9827	0.000110034
0.9826	0.000110796
0.9825	0.00011156
0.9824	0.000112325
0.9823	0.000113092
0.9822	0.000113861
0.9821	0.000114632
0.982	0.000115404
0.9819	0.000116177
0.9818	0.000116953
0.9817	0.00011773
0.9816	0.000118509
0.9815	0.000119289
0.9814	0.000120071
0.9813	0.000120855
0.9812	0.000121641
0.9811	0.000122428
0.981	0.000123217
0.9809	0.000124007
0.9808	0.0001248
0.9807	0.000125593
0.9806	0.000126389
0.9805	0.000127187
0.9804	0.000127986
0.9803	0.000128787
0.9802	0.000129589
0.9801	0.000130393
0.98	0.000131199
0.9799	0.000132007
0.9798	0.000132817
0.9797	0.000133628
0.9796	0.000134441
0.9795	0.000135256
0.9794	0.000136072
0.9793	0.000136891
0.9792	0.000137711
0.9791	0.000138532
0.979	0.000139356
0.9789	0.000140181
0.9788	0.000141009
0.9787	0.000141837
0.9786	0.000142668
0.9785	0.000143501
0.9784	0.000144335
0.9783	0.000145171
0.9782	0.000146009
0.9781	0.000146849
0.978	0.00014769
0.9779	0.000148534
0.9778	0.000149379
0.9777	0.000150226
0.9776	0.000151075
0.9775	0.000151925
0.9774	0.000152778
0.9773	0.000153632
0.9772	0.000154488
0.9771	0.000155346
0.977	0.000156206
0.9769	0.000157068
0.9768	0.000157931
0.9767	0.000158797
0.9766	0.000159664
0.9765	0.000160533
0.9764	0.000161404
0.9763	0.000162277
0.9762	0.000163152
0.9761	0.000164029
0.976	0.000164908
0.9759	0.000165788
0.9758	0.000166671
0.9757	0.000167555
0.9756	0.000168441
0.9755	0.000169329
0.9754	0.00017022
0.9753	0.000171112
0.9752	0.000172006
0.9751	0.000172901
0.975	0.000173799
0.9749	0.000174699
0.9748	0.000175601
0.9747	0.000176504
0.9746	0.00017741
0.9745	0.000178318
0.9744	0.000179227
0.9743	0.000180139
0.9742	0.000181052
0.9741	0.000181968
0.974	0.000182885
0.9739	0.000183805
0.9738	0.000184726
0.9737	0.00018565
0.9736	0.000186575
0.9735	0.000187502
0.9734	0.000188432
0.9733	0.000189363
0.9732	0.000190297
0.9731	0.000191232
0.973	0.00019217
0.9729	0.000193109
0.9728	0.000194051
0.9727	0.000194995
0.9726	0.00019594
0.9725	0.000196888
0.9724	0.000197838
0.9723	0.00019879
0.9722	0.000199744
0.9721	0.0002007
0.972	0.000201658
0.9719	0.000202618
0.9718	0.00020358
0.9717	0.000204545
0.9716	0.000205511
0.9715	0.00020648
0.9714	0.00020745
0.9713	0.000208423
0.9712	0.000209398
0.9711	0.000210375
0.971	0.000211354
0.9709	0.000212335
0.9708	0.000213319
0.9707	0.000214304
0.9706	0.000215292
0.9705	0.000216282
0.9704	0.000217274
0.9703	0.000218268
0.9702	0.000219264
0.9701	0.000220262
0.97	0.000221263
0.9699	0.000222266
0.9698	0.000223271
0.9697	0.000224278
0.9696	0.000225287
0.9695	0.000226299
0.9694	0.000227313
0.9693	0.000228329
0.9692	0.000229347
0.9691	0.000230367
0.969	0.00023139
0.9689	0.000232415
0.9688	0.000233442
0.9687	0.000234471
0.9686	0.000235503
0.9685	0.000236536
0.9684	0.000237573
0.9683	0.000238611
0.9682	0.000239651
0.9681	0.000240694
0.968	0.000241739
0.9679	0.000242787
0.9678	0.000243837
0.9677	0.000244889
0.9676	0.000245943
0.9675	0.000247
0.9674	0.000248058
0.9673	0.00024912
0.9672	0.000250183
0.9671	0.000251249
0.967	0.000252317
0.9669	0.000253388
0.9668	0.000254461
0.9667	0.000255536
0.9666	0.000256613
0.9665	0.000257693
0.9664	0.000258776
0.9663	0.00025986
0.9662	0.000260947
0.9661	0.000262037
0.966	0.000263128
0.9659	0.000264223
0.9658	0.000265319
0.9657	0.000266418
0.9656	0.00026752
0.9655	0.000268623
0.9654	0.00026973
0.9653	0.000270838
0.9652	0.000271949
0.9651	0.000273063
0.965	0.000274179
0.9649	0.000275297
0.9648	0.000276418
0.9647	0.000277541
0.9646	0.000278667
0.9645	0.000279795
0.9644	0.000280926
0.9643	0.000282059
0.9642	0.000283195
0.9641	0.000284333
0.964	0.000285474
0.9639	0.000286617
0.9638	0.000287762
0.9637	0.000288911
0.9636	0.000290061
0.9635	0.000291215
0.9634	0.00029237
0.9633	0.000293529
0.9632	0.00029469
0.9631	0.000295853
0.963	0.000297019
0.9629	0.000298187
0.9628	0.000299359
0.9627	0.000300532
0.9626	0.000301708
0.9625	0.000302887
0.9624	0.000304069
0.9623	0.000305253
0.9622	0.00030644
0.9621	0.000307629
0.962	0.000308821
0.9619	0.000310015
0.9618	0.000311212
0.9617	0.000312412
0.9616	0.000313615
0.9615	0.00031482
0.9614	0.000316027
0.9613	0.000317238
0.9612	0.000318451
0.9611	0.000319667
0.961	0.000320885
0.9609	0.000322106
0.9608	0.00032333
0.9607	0.000324556
0.9606	0.000325786
0.9605	0.000327018
0.9604	0.000328252
0.9603	0.00032949
0.9602	0.00033073
0.9601	0.000331973
0.96	0.000333218
0.9599	0.000334467
0.9598	0.000335718
0.9597	0.000336972
0.9596	0.000338228
0.9595	0.000339488
0.9594	0.00034075
0.9593	0.000342015
0.9592	0.000343283
0.9591	0.000344554
0.959	0.000345827
0.9589	0.000347103
0.9588	0.000348382
0.9587	0.000349664
0.9586	0.000350949
0.9585	0.000352237
0.9584	0.000353527
0.9583	0.000354821
0.9582	0.000356117
0.9581	0.000357416
0.958	0.000358718
0.9579	0.000360023
0.9578	0.00036133
0.9577	0.000362641
0.9576	0.000363955
0.9575	0.000365271
0.9574	0.000366591
0.9573	0.000367913
0.9572	0.000369238
0.9571	0.000370566
0.957	0.000371898
0.9569	0.000373232
0.9568	0.000374569
0.9567	0.000375909
0.9566	0.000377252
0.9565	0.000378598
0.9564	0.000379947
0.9563	0.000381299
0.9562	0.000382654
0.9561	0.000384012
0.956	0.000385374
0.9559	0.000386738
0.9558	0.000388105
0.9557	0.000389475
0.9556	0.000390848
0.9555	0.000392225
0.9554	0.000393604
0.9553	0.000394987
0.9552	0.000396372
0.9551	0.000397761
0.955	0.000399153
0.9549	0.000400548
0.9548	0.000401946
0.9547	0.000403347
0.9546	0.000404751
0.9545	0.000406158
0.9544	0.000407569
0.9543	0.000408983
0.9542	0.0004104
0.9541	0.00041182
0.954	0.000413243
0.9539	0.000414669
0.9538	0.000416099
0.9537	0.000417532
0.9536	0.000418968
0.9535	0.000420407
0.9534	0.000421849
0.9533	0.000423295
0.9532	0.000424744
0.9531	0.000426196
0.953	0.000427651
0.9529	0.00042911
0.9528	0.000430572
0.9527	0.000432037
0.9526	0.000433506
0.9525	0.000434978
0.9524	0.000436453
0.9523	0.000437931
0.9522	0.000439413
0.9521	0.000440898
0.952	0.000442387
0.9519	0.000443878
0.9518	0.000445374
0.9517	0.000446872
0.9516	0.000448374
0.9515	0.000449879
0.9514	0.000451388
0.9513	0.0004529
0.9512	0.000454415
0.9511	0.000455934
0.951	0.000457456
0.9509	0.000458982
0.9508	0.000460511
0.9507	0.000462044
0.9506	0.00046358
0.9505	0.000465119
0.9504	0.000466662
0.9503	0.000468209
0.9502	0.000469759
0.9501	0.000471312
0.95	0.000472869
0.9499	0.00047443
0.9498	0.000475994
0.9497	0.000477561
0.9496	0.000479133
0.9495	0.000480707
0.9494	0.000482285
0.9493	0.000483867
0.9492	0.000485453
0.9491	0.000487042
0.949	0.000488634
0.9489	0.00049023
0.9488	0.00049183
0.9487	0.000493433
0.9486	0.000495041
0.9485	0.000496651
0.9484	0.000498266
0.9483	0.000499884
0.9482	0.000501505
0.9481	0.000503131
0.948	0.00050476
0.9479	0.000506392
0.9478	0.000508029
0.9477	0.000509669
0.9476	0.000511313
0.9475	0.00051296
0.9474	0.000514612
0.9473	0.000516267
0.9472	0.000517926
0.9471	0.000519589
0.947	0.000521255
0.9469	0.000522925
0.9468	0.000524599
0.9467	0.000526277
0.9466	0.000527959
0.9465	0.000529644
0.9464	0.000531334
0.9463	0.000533027
0.9462	0.000534724
0.9461	0.000536425
0.946	0.00053813
0.9459	0.000539839
0.9458	0.000541551
0.9457	0.000543268
0.9456	0.000544988
0.9455	0.000546713
0.9454	0.000548441
0.9453	0.000550173
0.9452	0.00055191
0.9451	0.00055365
0.945	0.000555394
0.9449	0.000557142
0.9448	0.000558894
0.9447	0.000560651
0.9446	0.000562411
0.9445	0.000564175
0.9444	0.000565943
0.9443	0.000567716
0.9442	0.000569492
0.9441	0.000571273
0.944	0.000573057
0.9439	0.000574846
0.9438	0.000576639
0.9437	0.000578436
0.9436	0.000580237
0.9435	0.000582042
0.9434	0.000583851
0.9433	0.000585665
0.9432	0.000587483
0.9431	0.000589304
0.943	0.00059113
0.9429	0.000592961
0.9428	0.000594795
0.9427	0.000596634
0.9426	0.000598477
0.9425	0.000600324
0.9424	0.000602175
0.9423	0.000604031
0.9422	0.000605891
0.9421	0.000607755
0.942	0.000609624
0.9419	0.000611497
0.9418	0.000613374
0.9417	0.000615256
0.9416	0.000617142
0.9415	0.000619032
0.9414	0.000620927
0.9413	0.000622826
0.9412	0.000624729
0.9411	0.000626637
0.941	0.000628549
0.9409	0.000630466
0.9408	0.000632387
0.9407	0.000634312
0.9406	0.000636243
0.9405	0.000638177
0.9404	0.000640116
0.9403	0.00064206
0.9402	0.000644008
0.9401	0.00064596
0.94	0.000647917
0.9399	0.000649879
0.9398	0.000651845
0.9397	0.000653816
0.9396	0.000655791
0.9395	0.000657771
0.9394	0.000659755
0.9393	0.000661745
0.9392	0.000663738
0.9391	0.000665737
0.939	0.00066774
0.9389	0.000669748
0.9388	0.00067176
0.9387	0.000673777
0.9386	0.000675799
0.9385	0.000677826
0.9384	0.000679857
0.9383	0.000681893
0.9382	0.000683934
0.9381	0.000685979
0.938	0.00068803
0.9379	0.000690085
0.9378	0.000692145
0.9377	0.000694209
0.9376	0.000696279
0.9375	0.000698353
0.9374	0.000700433
0.9373	0.000702517
0.9372	0.000704606
0.9371	0.0007067
0.937	0.000708799
0.9369	0.000710902
0.9368	0.000713011
0.9367	0.000715125
0.9366	0.000717243
0.9365	0.000719367
0.9364	0.000721496
0.9363	0.000723629
0.9362	0.000725768
0.9361	0.000727911
0.936	0.00073006
0.9359	0.000732214
0.9358	0.000734373
0.9357	0.000736537
0.9356	0.000738706
0.9355	0.00074088
0.9354	0.000743059
0.9353	0.000745243
0.9352	0.000747433
0.9351	0.000749628
0.935	0.000751827
0.9349	0.000754033
0.9348	0.000756243
0.9347	0.000758458
0.9346	0.000760679
0.9345	0.000762905
0.9344	0.000765136
0.9343	0.000767373
0.9342	0.000769615
0.9341	0.000771862
0.934	0.000774114
0.9339	0.000776372
0.9338	0.000778635
0.9337	0.000780904
0.9336	0.000783178
0.9335	0.000785457
0.9334	0.000787742
0.9333	0.000790032
0.9332	0.000792328
0.9331	0.000794629
0.933	0.000796935
0.9329	0.000799248
0.9328	0.000801565
0.9327	0.000803888
0.9326	0.000806217
0.9325	0.000808551
0.9324	0.000810891
0.9323	0.000813236
0.9322	0.000815587
0.9321	0.000817943
0.932	0.000820305
0.9319	0.000822673
0.9318	0.000825046
0.9317	0.000827425
0.9316	0.00082981
0.9315	0.000832201
0.9314	0.000834597
0.9313	0.000836999
0.9312	0.000839406
0.9311	0.00084182
0.931	0.000844239
0.9309	0.000846664
0.9308	0.000849095
0.9307	0.000851532
0.9306	0.000853974
0.9305	0.000856422
0.9304	0.000858877
0.9303	0.000861337
0.9302	0.000863803
0.9301	0.000866275
0.93	0.000868753
0.9299	0.000871237
0.9298	0.000873727
0.9297	0.000876222
0.9296	0.000878724
0.9295	0.000881232
0.9294	0.000883746
0.9293	0.000886266
0.9292	0.000888792
0.9291	0.000891324
0.929	0.000893863
0.9289	0.000896407
0.9288	0.000898958
0.9287	0.000901515
0.9286	0.000904077
0.9285	0.000906647
0.9284	0.000909222
0.9283	0.000911804
0.9282	0.000914391
0.9281	0.000916986
0.928	0.000919586
0.9279	0.000922193
0.9278	0.000924806
0.9277	0.000927425
0.9276	0.000930051
0.9275	0.000932683
0.9274	0.000935321
0.9273	0.000937966
0.9272	0.000940618
0.9271	0.000943275
0.927	0.00094594
0.9269	0.00094861
0.9268	0.000951288
0.9267	0.000953972
0.9266	0.000956662
0.9265	0.000959359
0.9264	0.000962062
0.9263	0.000964772
0.9262	0.000967489
0.9261	0.000970212
0.926	0.000972942
0.9259	0.000975679
0.9258	0.000978422
0.9257	0.000981172
0.9256	0.000983929
0.9255	0.000986693
0.9254	0.000989463
0.9253	0.00099224
0.9252	0.000995024
0.9251	0.000997815
0.925	0.00100061
0.9249	0.00100342
0.9248	0.00100623
0.9247	0.00100905
0.9246	0.00101187
0.9245	0.0010147
0.9244	0.00101754
0.9243	0.00102039
0.9242	0.00102324
0.9241	0.0010261
0.924	0.00102897
0.9239	0.00103184
0.9238	0.00103473
0.9237	0.00103761
0.9236	0.00104051
0.9235	0.00104341
0.9234	0.00104632
0.9233	0.00104924
0.9232	0.00105216
0.9231	0.0010551
0.923	0.00105803
0.9229	0.00106098
0.9228	0.00106393
0.9227	0.00106689
0.9226	0.00106986
0.9225	0.00107284
0.9224	0.00107582
0.9223	0.00107881
0.9222	0.00108181
0.9221	0.00108481
0.922	0.00108783
0.9219	0.00109085
0.9218	0.00109387
0.9217	0.00109691
0.9216	0.00109995
0.9215	0.001103
0.9214	0.00110606
0.9213	0.00110913
0.9212	0.0011122
0.9211	0.00111528
0.921	0.00111837
0.9209	0.00112147
0.9208	0.00112457
0.9207	0.00112768
0.9206	0.0011308
0.9205	0.00113393
0.9204	0.00113706
0.9203	0.00114021
0.9202	0.00114336
0.9201	0.00114652
0.92	0.00114968
0.9199	0.00115286
0.9198	0.00115604
0.9197	0.00115923
0.9196	0.00116243
0.9195	0.00116564
0.9194	0.00116885
0.9193	0.00117208
0.9192	0.00117531
0.9191	0.00117855
0.919	0.00118179
0.9189	0.00118505
0.9188	0.00118831
0.9187	0.00119159
0.9186	0.00119487
0.9185	0.00119815
0.9184	0.00120145
0.9183	0.00120476
0.9182	0.00120807
0.9181	0.00121139
0.918	0.00121472
0.9179	0.00121806
0.9178	0.00122141
0.9177	0.00122477
0.9176	0.00122813
0.9175	0.0012315
0.9174	0.00123488
0.9173	0.00123827
0.9172	0.00124167
0.9171	0.00124508
0.917	0.0012485
0.9169	0.00125192
0.9168	0.00125536
0.9167	0.0012588
0.9166	0.00126225
0.9165	0.00126571
0.9164	0.00126918
0.9163	0.00127266
0.9162	0.00127614
0.9161	0.00127964
0.916	0.00128314
0.9159	0.00128666
0.9158	0.00129018
0.9157	0.00129371
0.9156	0.00129725
0.9155	0.0013008
0.9154	0.00130436
0.9153	0.00130793
0.9152	0.0013115
0.9151	0.00131509
0.915	0.00131869
0.9149	0.00132229
0.9148	0.0013259
0.9147	0.00132953
0.9146	0.00133316
0.9145	0.0013368
0.9144	0.00134045
0.9143	0.00134412
0.9142	0.00134779
0.9141	0.00135147
0.914	0.00135516
0.9139	0.00135885
0.9138	0.00136256
0.9137	0.00136628
0.9136	0.00137001
0.9135	0.00137375
0.9134	0.00137749
0.9133	0.00138125
0.9132	0.00138502
0.9131	0.00138879
0.913	0.00139258
0.9129	0.00139638
0.9128	0.00140018
0.9127	0.001404
0.9126	0.00140782
0.9125	0.00141166
0.9124	0.00141551
0.9123	0.00141936
0.9122	0.00142323
0.9121	0.0014271
0.912	0.00143099
0.9119	0.00143489
0.9118	0.00143879
0.9117	0.00144271
0.9116	0.00144664
0.9115	0.00145057
0.9114	0.00145452
0.9113	0.00145848
0.9112	0.00146245
0.9111	0.00146643
0.911	0.00147042
0.9109	0.00147442
0.9108	0.00147843
0.9107	0.00148245
0.9106	0.00148648
0.9105	0.00149052
0.9104	0.00149458
0.9103	0.00149864
0.9102	0.00150271
0.9101	0.0015068
0.91	0.0015109
0.9099	0.001515
0.9098	0.00151912
0.9097	0.00152325
0.9096	0.00152739
0.9095	0.00153154
0.9094	0.0015357
0.9093	0.00153987
0.9092	0.00154406
0.9091	0.00154825
0.909	0.00155246
0.9089	0.00155668
0.9088	0.0015609
0.9087	0.00156514
0.9086	0.00156939
0.9085	0.00157366
0.9084	0.00157793
0.9083	0.00158222
0.9082	0.00158651
0.9081	0.00159082
0.908	0.00159514
0.9079	0.00159947
0.9078	0.00160381
0.9077	0.00160817
0.9076	0.00161254
0.9075	0.00161691
0.9074	0.0016213
0.9073	0.0016257
0.9072	0.00163012
0.9071	0.00163454
0.907	0.00163898
0.9069	0.00164343
0.9068	0.00164789
0.9067	0.00165236
0.9066	0.00165685
0.9065	0.00166135
0.9064	0.00166586
0.9063	0.00167038
0.9062	0.00167491
0.9061	0.00167946
0.906	0.00168402
0.9059	0.00168859
0.9058	0.00169317
0.9057	0.00169777
0.9056	0.00170238
0.9055	0.001707
0.9054	0.00171163
0.9053	0.00171628
0.9052	0.00172093
0.9051	0.00172561
0.905	0.00173029
0.9049	0.00173499
0.9048	0.0017397
0.9047	0.00174442
0.9046	0.00174916
0.9045	0.0017539
0.9044	0.00175867
0.9043	0.00176344
0.9042	0.00176823
0.9041	0.00177303
0.904	0.00177784
0.9039	0.00178267
0.9038	0.00178751
0.9037	0.00179236
0.9036	0.00179723
0.9035	0.00180211
0.9034	0.00180701
0.9033	0.00181191
0.9032	0.00181683
0.9031	0.00182177
0.903	0.00182672
0.9029	0.00183168
0.9028	0.00183666
0.9027	0.00184165
0.9026	0.00184665
0.9025	0.00185167
0.9024	0.0018567
0.9023	0.00186174
0.9022	0.0018668
0.9021	0.00187187
0.902	0.00187696
0.9019	0.00188206
0.9018	0.00188718
0.9017	0.00189231
0.9016	0.00189745
0.9015	0.00190261
0.9014	0.00190779
0.9013	0.00191297
0.9012	0.00191818
0.9011	0.00192339
0.901	0.00192862
0.9009	0.00193387
0.9008	0.00193913
0.9007	0.00194441
0.9006	0.0019497
0.9005	0.001955
0.9004	0.00196032
0.9003	0.00196566
0.9002	0.00197101
0.9001	0.00197637
0.9	0.00198175
0.8999	0.00198715
0.8998	0.00199256
0.8997	0.00199799
0.8996	0.00200343
0.8995	0.00200888
0.8994	0.00201436
0.8993	0.00201984
0.8992	0.00202535
0.8991	0.00203087
0.899	0.0020364
0.8989	0.00204195
0.8988	0.00204752
0.8987	0.0020531
0.8986	0.0020587
0.8985	0.00206431
0.8984	0.00206994
0.8983	0.00207559
0.8982	0.00208125
0.8981	0.00208693
0.898	0.00209263
0.8979	0.00209834
0.8978	0.00210406
0.8977	0.00210981
0.8976	0.00211557
0.8975	0.00212135
0.8974	0.00212714
0.8973	0.00213295
0.8972	0.00213878
0.8971	0.00214462
0.897	0.00215048
0.8969	0.00215636
0.8968	0.00216226
0.8967	0.00216817
0.8966	0.0021741
0.8965	0.00218004
0.8964	0.00218601
0.8963	0.00219199
0.8962	0.00219798
0.8961	0.002204
0.896	0.00221003
0.8959	0.00221608
0.8958	0.00222215
0.8957	0.00222824
0.8956	0.00223434
0.8955	0.00224046
0.8954	0.0022466
0.8953	0.00225276
0.8952	0.00225893
0.8951	0.00226513
0.895	0.00227134
0.8949	0.00227757
0.8948	0.00228382
0.8947	0.00229008
0.8946	0.00229637
0.8945	0.00230267
0.8944	0.00230899
0.8943	0.00231534
0.8942	0.00232169
0.8941	0.00232807
0.894	0.00233447
0.8939	0.00234089
0.8938	0.00234732
0.8937	0.00235377
0.8936	0.00236025
0.8935	0.00236674
0.8934	0.00237325
0.8933	0.00237978
0.8932	0.00238633
0.8931	0.0023929
0.893	0.00239949
0.8929	0.0024061
0.8928	0.00241273
0.8927	0.00241938
0.8926	0.00242605
0.8925	0.00243274
0.8924	0.00243945
0.8923	0.00244617
0.8922	0.00245292
0.8921	0.00245969
0.892	0.00246648
0.8919	0.00247329
0.8918	0.00248012
0.8917	0.00248697
0.8916	0.00249384
0.8915	0.00250074
0.8914	0.00250765
0.8913	0.00251459
0.8912	0.00252154
0.8911	0.00252852
0.891	0.00253551
0.8909	0.00254253
0.8908	0.00254957
0.8907	0.00255663
0.8906	0.00256372
0.8905	0.00257082
0.8904	0.00257795
0.8903	0.0025851
0.8902	0.00259227
0.8901	0.00259946
0.89	0.00260667
0.8899	0.00261391
0.8898	0.00262116
0.8897	0.00262844
0.8896	0.00263575
0.8895	0.00264307
0.8894	0.00265042
0.8893	0.00265779
0.8892	0.00266518
0.8891	0.0026726
0.889	0.00268004
0.8889	0.0026875
0.8888	0.00269498
0.8887	0.00270249
0.8886	0.00271002
0.8885	0.00271758
0.8884	0.00272515
0.8883	0.00273276
0.8882	0.00274038
0.8881	0.00274803
0.888	0.0027557
0.8879	0.0027634
0.8878	0.00277112
0.8877	0.00277887
0.8876	0.00278663
0.8875	0.00279443
0.8874	0.00280225
0.8873	0.00281009
0.8872	0.00281796
0.8871	0.00282585
0.887	0.00283376
0.8869	0.00284171
0.8868	0.00284967
0.8867	0.00285766
0.8866	0.00286568
0.8865	0.00287372
0.8864	0.00288179
0.8863	0.00288988
0.8862	0.002898
0.8861	0.00290615
0.886	0.00291432
0.8859	0.00292252
0.8858	0.00293074
0.8857	0.00293899
0.8856	0.00294726
0.8855	0.00295556
0.8854	0.00296389
0.8853	0.00297225
0.8852	0.00298063
0.8851	0.00298904
0.885	0.00299747
0.8849	0.00300594
0.8848	0.00301443
0.8847	0.00302294
0.8846	0.00303149
0.8845	0.00304006
0.8844	0.00304866
0.8843	0.00305729
0.8842	0.00306595
0.8841	0.00307463
0.884	0.00308334
0.8839	0.00309208
0.8838	0.00310085
0.8837	0.00310965
0.8836	0.00311848
0.8835	0.00312733
0.8834	0.00313621
0.8833	0.00314513
0.8832	0.00315407
0.8831	0.00316304
0.883	0.00317204
0.8829	0.00318107
0.8828	0.00319013
0.8827	0.00319922
0.8826	0.00320834
0.8825	0.00321749
0.8824	0.00322667
0.8823	0.00323588
0.8822	0.00324512
0.8821	0.00325439
0.882	0.00326369
0.8819	0.00327303
0.8818	0.00328239
0.8817	0.00329179
0.8816	0.00330121
0.8815	0.00331067
0.8814	0.00332016
0.8813	0.00332968
0.8812	0.00333924
0.8811	0.00334882
0.881	0.00335844
0.8809	0.00336809
0.8808	0.00337777
0.8807	0.00338748
0.8806	0.00339723
0.8805	0.00340701
0.8804	0.00341682
0.8803	0.00342667
0.8802	0.00343655
0.8801	0.00344646
0.88	0.00345641
0.8799	0.00346639
0.8798	0.00347641
0.8797	0.00348645
0.8796	0.00349654
0.8795	0.00350665
0.8794	0.00351681
0.8793	0.00352699
0.8792	0.00353721
0.8791	0.00354747
0.879	0.00355776
0.8789	0.00356809
0.8788	0.00357845
0.8787	0.00358885
0.8786	0.00359928
0.8785	0.00360975
0.8784	0.00362026
0.8783	0.0036308
0.8782	0.00364138
0.8781	0.003652
0.878	0.00366265
0.8779	0.00367334
0.8778	0.00368407
0.8777	0.00369484
0.8776	0.00370564
0.8775	0.00371648
0.8774	0.00372736
0.8773	0.00373827
0.8772	0.00374923
0.8771	0.00376022
0.877	0.00377125
0.8769	0.00378232
0.8768	0.00379343
0.8767	0.00380458
0.8766	0.00381577
0.8765	0.003827
0.8764	0.00383827
0.8763	0.00384958
0.8762	0.00386092
0.8761	0.00387231
0.876	0.00388374
0.8759	0.00389521
0.8758	0.00390672
0.8757	0.00391828
0.8756	0.00392987
0.8755	0.00394151
0.8754	0.00395318
0.8753	0.0039649
0.8752	0.00397667
0.8751	0.00398847
0.875	0.00400032
0.8749	0.00401221
0.8748	0.00402414
0.8747	0.00403611
0.8746	0.00404813
0.8745	0.0040602
0.8744	0.00407231
0.8743	0.00408446
0.8742	0.00409665
0.8741	0.00410889
0.874	0.00412118
0.8739	0.00413351
0.8738	0.00414589
0.8737	0.00415831
0.8736	0.00417078
0.8735	0.00418329
0.8734	0.00419585
0.8733	0.00420845
0.8732	0.00422111
0.8731	0.00423381
0.873	0.00424655
0.8729	0.00425935
0.8728	0.00427219
0.8727	0.00428508
0.8726	0.00429802
0.8725	0.00431101
0.8724	0.00432404
0.8723	0.00433713
0.8722	0.00435026
0.8721	0.00436345
0.872	0.00437668
0.8719	0.00438996
0.8718	0.0044033
0.8717	0.00441668
0.8716	0.00443011
0.8715	0.0044436
0.8714	0.00445714
0.8713	0.00447073
0.8712	0.00448437
0.8711	0.00449806
0.871	0.00451181
0.8709	0.00452561
0.8708	0.00453946
0.8707	0.00455336
0.8706	0.00456732
0.8705	0.00458133
0.8704	0.0045954
0.8703	0.00460952
0.8702	0.0046237
0.8701	0.00463793
0.87	0.00465222
0.8699	0.00466656
0.8698	0.00468096
0.8697	0.00469541
0.8696	0.00470992
0.8695	0.00472449
0.8694	0.00473912
0.8693	0.0047538
0.8692	0.00476854
0.8691	0.00478334
0.869	0.0047982
0.8689	0.00481312
0.8688	0.00482809
0.8687	0.00484313
0.8686	0.00485822
0.8685	0.00487338
0.8684	0.0048886
0.8683	0.00490387
0.8682	0.00491921
0.8681	0.00493461
0.868	0.00495008
0.8679	0.0049656
0.8678	0.00498119
0.8677	0.00499684
0.8676	0.00501256
0.8675	0.00502833
0.8674	0.00504418
0.8673	0.00506008
0.8672	0.00507606
0.8671	0.00509209
0.867	0.0051082
0.8669	0.00512437
0.8668	0.0051406
0.8667	0.00515691
0.8666	0.00517328
0.8665	0.00518971
0.8664	0.00520622
0.8663	0.00522279
0.8662	0.00523944
0.8661	0.00525615
0.866	0.00527293
0.8659	0.00528979
0.8658	0.00530671
0.8657	0.00532371
0.8656	0.00534077
0.8655	0.00535791
0.8654	0.00537512
0.8653	0.0053924
0.8652	0.00540976
0.8651	0.00542719
0.865	0.0054447
0.8649	0.00546228
0.8648	0.00547993
0.8647	0.00549766
0.8646	0.00551547
0.8645	0.00553335
0.8644	0.00555131
0.8643	0.00556935
0.8642	0.00558746
0.8641	0.00560566
0.864	0.00562393
0.8639	0.00564228
0.8638	0.00566071
0.8637	0.00567923
0.8636	0.00569782
0.8635	0.0057165
0.8634	0.00573525
0.8633	0.00575409
0.8632	0.00577302
0.8631	0.00579203
0.863	0.00581112
0.8629	0.00583029
0.8628	0.00584956
0.8627	0.0058689
0.8626	0.00588834
0.8625	0.00590786
0.8624	0.00592747
0.8623	0.00594717
0.8622	0.00596695
0.8621	0.00598683
0.862	0.0060068
0.8619	0.00602685
0.8618	0.006047
0.8617	0.00606724
0.8616	0.00608757
0.8615	0.006108
0.8614	0.00612852
0.8613	0.00614913
0.8612	0.00616984
0.8611	0.00619065
0.861	0.00621155
0.8609	0.00623255
0.8608	0.00625364
0.8607	0.00627484
0.8606	0.00629613
0.8605	0.00631753
0.8604	0.00633902
0.8603	0.00636062
0.8602	0.00638232
0.8601	0.00640412
0.86	0.00642602
0.8599	0.00644803
0.8598	0.00647014
0.8597	0.00649236
0.8596	0.00651469
0.8595	0.00653712
0.8594	0.00655966
0.8593	0.00658231
0.8592	0.00660507
0.8591	0.00662794
0.859	0.00665093
0.8589	0.00667402
0.8588	0.00669723
0.8587	0.00672055
0.8586	0.00674399
0.8585	0.00676754
0.8584	0.00679121
0.8583	0.00681499
0.8582	0.00683889
0.8581	0.00686292
0.858	0.00688706
0.8579	0.00691132
0.8578	0.00693571
0.8577	0.00696022
0.8576	0.00698485
0.8575	0.00700961
0.8574	0.00703449
0.8573	0.0070595
0.8572	0.00708464
0.8571	0.00710991
0.857	0.0071353
0.8569	0.00716083
0.8568	0.00718649
0.8567	0.00721228
0.8566	0.00723821
0.8565	0.00726427
0.8564	0.00729047
0.8563	0.00731681
0.8562	0.00734328
0.8561	0.00736989
0.856	0.00739665
0.8559	0.00742354
0.8558	0.00745058
0.8557	0.00747777
0.8556	0.0075051
0.8555	0.00753258
0.8554	0.0075602
0.8553	0.00758797
0.8552	0.0076159
0.8551	0.00764398
0.855	0.00767221
0.8549	0.00770059
0.8548	0.00772913
0.8547	0.00775783
0.8546	0.00778669
0.8545	0.0078157
0.8544	0.00784488
0.8543	0.00787422
0.8542	0.00790373
0.8541	0.0079334
0.854	0.00796324
0.8539	0.00799325
0.8538	0.00802343
0.8537	0.00805378
0.8536	0.0080843
0.8535	0.008115
0.8534	0.00814587
0.8533	0.00817693
0.8532	0.00820816
0.8531	0.00823958
0.853	0.00827118
0.8529	0.00830296
0.8528	0.00833494
0.8527	0.0083671
0.8526	0.00839945
0.8525	0.00843199
0.8524	0.00846473
0.8523	0.00849767
0.8522	0.0085308
0.8521	0.00856413
0.852	0.00859767
0.8519	0.00863141
0.8518	0.00866535
0.8517	0.00869951
0.8516	0.00873387
0.8515	0.00876845
0.8514	0.00880324
0.8513	0.00883825
0.8512	0.00887347
0.8511	0.00890892
0.851	0.00894459
0.8509	0.00898049
0.8508	0.00901662
0.8507	0.00905298
0.8506	0.00908957
0.8505	0.0091264
0.8504	0.00916346
0.8503	0.00920077
0.8502	0.00923832
0.8501	0.00927612
0.85	0.00931416
0.8499	0.00935246
0.8498	0.00939101
0.8497	0.00942982
0.8496	0.00946889
0.8495	0.00950823
0.8494	0.00954783
0.8493	0.00958769
0.8492	0.00962784
0.8491	0.00966825
0.849	0.00970895
0.8489	0.00974993
0.8488	0.00979119
0.8487	0.00983275
0.8486	0.00987459
0.8485	0.00991673
0.8484	0.00995918
0.8483	0.0100019
0.8482	0.010045
0.8481	0.0100883
0.848	0.010132
0.8479	0.010176
0.8478	0.0102203
0.8477	0.010265
0.8476	0.01031
0.8475	0.0103553
0.8474	0.0104009
0.8473	0.0104469
0.8472	0.0104933
0.8471	0.01054
0.847	0.010587
0.8469	0.0106344
0.8468	0.0106822
0.8467	0.0107304
0.8466	0.0107789
0.8465	0.0108278
0.8464	0.0108772
0.8463	0.0109269
0.8462	0.010977
0.8461	0.0110275
0.846	0.0110784
0.8459	0.0111297
0.8458	0.0111815
0.8457	0.0112337
0.8456	0.0112863
0.8455	0.0113394
0.8454	0.0113929
0.8453	0.0114469
0.8452	0.0115014
0.8451	0.0115563
0.845	0.0116117
0.8449	0.0116676
0.8448	0.0117239
0.8447	0.0117808
0.8446	0.0118382
0.8445	0.0118961
0.8444	0.0119545
0.8443	0.0120135
0.8442	0.012073
0.8441	0.0121331
0.844	0.0121937
0.8439	0.0122549
0.8438	0.0123167
0.8437	0.0123791
0.8436	0.0124421
0.8435	0.0125057
0.8434	0.0125699
0.8433	0.0126348
0.8432	0.0127004
0.8431	0.0127665
0.843	0.0128334
0.8429	0.012901
0.8428	0.0129692
0.8427	0.0130382
0.8426	0.0131079
0.8425	0.0131784
0.8424	0.0132496
0.8423	0.0133216
0.8422	0.0133944
0.8421	0.013468
0.842	0.0135425
0.8419	0.0136178
0.8418	0.0136939
0.8417	0.013771
0.8416	0.0138489
0.8415	0.0139278
0.8414	0.0140076
0.8413	0.0140884
0.8412	0.0141702
0.8411	0.014253
0.841	0.0143369
0.8409	0.0144218
0.8408	0.0145079
0.8407	0.014595
0.8406	0.0146834
0.8405	0.0147729
0.8404	0.0148636
0.8403	0.0149556
0.8402	0.0150489
0.8401	0.0151436
0.84	0.0152396
0.8399	0.015337
0.8398	0.0154358
0.8397	0.0155362
0.8396	0.0156381
0.8395	0.0157416
0.8394	0.0158468
0.8393	0.0159536
0.8392	0.0160623
0.8391	0.0161727
0.839	0.0162851
0.8389	0.0163994
0.8388	0.0165157
0.8387	0.0166342
0.8386	0.0167549
0.8385	0.0168778
0.8384	0.0170031
0.8383	0.017131
0.8382	0.0172614
0.8381	0.0173945
0.838	0.0175305
0.8379	0.0176695
0.8378	0.0178115
0.8377	0.0179569
0.8376	0.0181057
0.8375	0.0182582
0.8374	0.0184145
0.8373	0.0185749
0.8372	0.0187396
0.8371	0.0189089
0.837	0.0190831
0.8369	0.0192626
0.8368	0.0194477
0.8367	0.0196388
0.8366	0.0198365
0.8365	0.0200413
0.8364	0.0202538
0.8363	0.0204747
0.8362	0.020705
0.8361	0.0209456
0.836	0.0211976
0.8359	0.0214627
0.8358	0.0217425
0.8357	0.0220392
0.8356	0.0223557
0.8355	0.0226958
0.8354	0.0230644
0.8353	0.0234687
0.8352	0.0239195
0.8351	0.0244344
0.835	0.0250455
0.8349	0.0258276
0.8348	0.0270875
0.8348	0.0296224
0.8349	0.0310188
0.835	0.0319373
0.8351	0.0326849
0.8352	0.0333361
0.8353	0.0339233
0.8354	0.034464
0.8355	0.0349689
0.8356	0.0354452
0.8357	0.0358979
0.8358	0.0363308
0.8359	0.0367467
0.836	0.0371478
0.8361	0.0375359
0.8362	0.0379125
0.8363	0.0382787
0.8364	0.0386356
0.8365	0.0389839
0.8366	0.0393245
0.8367	0.039658
0.8368	0.0399849
0.8369	0.0403057
0.837	0.0406208
0.8371	0.0409306
0.8372	0.0412355
0.8373	0.0415357
0.8374	0.0418315
0.8375	0.0421233
0.8376	0.0424111
0.8377	0.0426952
0.8378	0.0429759
0.8379	0.0432532
0.838	0.0435273
0.8381	0.0437984
0.8382	0.0440666
0.8383	0.044332
0.8384	0.0445948
0.8385	0.0448551
0.8386	0.0451129
0.8387	0.0453684
0.8388	0.0456216
0.8389	0.0458727
0.839	0.0461217
0.8391	0.0463686
0.8392	0.0466136
0.8393	0.0468568
0.8394	0.0470981
0.8395	0.0473376
0.8396	0.0475754
0.8397	0.0478116
0.8398	0.0480462
0.8399	0.0482792
0.84	0.0485107
0.8401	0.0487407
0.8402	0.0489693
0.8403	0.0491965
0.8404	0.0494223
0.8405	0.0496469
0.8406	0.0498701
0.8407	0.0500921
0.8408	0.0503128
0.8409	0.0505324
0.841	0.0507508
0.8411	0.0509681
0.8412	0.0511842
0.8413	0.0513993
0.8414	0.0516133
0.8415	0.0518262
0.8416	0.0520381
0.8417	0.0522491
0.8418	0.052459
0.8419	0.052668
0.842	0.0528761
0.8421	0.0530832
0.8422	0.0532894
0.8423	0.0534948
0.8424	0.0536993
0.8425	0.0539029
0.8426	0.0541057
0.8427	0.0543076
0.8428	0.0545087
0.8429	0.0547091
0.843	0.0549087
0.8431	0.0551074
0.8432	0.0553055
0.8433	0.0555028
0.8434	0.0556993
0.8435	0.0558951
0.8436	0.0560902
0.8437	0.0562846
0.8438	0.0564784
0.8439	0.0566714
0.844	0.0568637
0.8441	0.0570554
0.8442	0.0572465
0.8443	0.0574369
0.8444	0.0576266
0.8445	0.0578157
0.8446	0.0580043
0.8447	0.0581921
0.8448	0.0583794
0.8449	0.0585661
0.845	0.0587522
0.8451	0.0589377
0.8452	0.0591226
0.8453	0.059307
0.8454	0.0594908
0.8455	0.059674
0.8456	0.0598567
0.8457	0.0600388
0.8458	0.0602204
0.8459	0.0604014
0.846	0.0605819
0.8461	0.0607619
0.8462	0.0609414
0.8463	0.0611203
0.8464	0.0612987
0.8465	0.0614767
0.8466	0.0616541
0.8467	0.061831
0.8468	0.0620074
0.8469	0.0621833
0.847	0.0623588
0.8471	0.0625337
0.8472	0.0627082
0.8473	0.0628822
0.8474	0.0630557
0.8475	0.0632288
0.8476	0.0634013
0.8477	0.0635735
0.8478	0.0637451
0.8479	0.0639163
0.848	0.064087
0.8481	0.0642573
0.8482	0.0644272
0.8483	0.0645966
0.8484	0.0647655
0.8485	0.064934
0.8486	0.0651021
0.8487	0.0652697
0.8488	0.0654369
0.8489	0.0656036
0.849	0.0657699
0.8491	0.0659358
0.8492	0.0661013
0.8493	0.0662663
0.8494	0.0664309
0.8495	0.0665951
0.8496	0.0667588
0.8497	0.0669222
0.8498	0.0670851
0.8499	0.0672476
0.85	0.0674096
0.8501	0.0675713
0.8502	0.0677326
0.8503	0.0678934
0.8504	0.0680538
0.8505	0.0682138
0.8506	0.0683734
0.8507	0.0685326
0.8508	0.0686914
0.8509	0.0688498
0.851	0.0690077
0.8511	0.0691653
0.8512	0.0693225
0.8513	0.0694792
0.8514	0.0696356
0.8515	0.0697915
0.8516	0.069947
0.8517	0.0701022
0.8518	0.0702569
0.8519	0.0704112
0.852	0.0705652
0.8521	0.0707187
0.8522	0.0708718
0.8523	0.0710245
0.8524	0.0711768
0.8525	0.0713288
0.8526	0.0714803
0.8527	0.0716314
0.8528	0.0717821
0.8529	0.0719324
0.853	0.0720823
0.8531	0.0722318
0.8532	0.0723809
0.8533	0.0725296
0.8534	0.0726779
0.8535	0.0728258
0.8536	0.0729733
0.8537	0.0731204
0.8538	0.073267
0.8539	0.0734133
0.854	0.0735592
0.8541	0.0737046
0.8542	0.0738497
0.8543	0.0739943
0.8544	0.0741386
0.8545	0.0742824
0.8546	0.0744258
0.8547	0.0745688
0.8548	0.0747114
0.8549	0.0748536
0.855	0.0749954
0.8551	0.0751367
0.8552	0.0752776
0.8553	0.0754182
0.8554	0.0755583
0.8555	0.075698
0.8556	0.0758373
0.8557	0.0759761
0.8558	0.0761145
0.8559	0.0762526
0.856	0.0763902
0.8561	0.0765273
0.8562	0.0766641
0.8563	0.0768004
0.8564	0.0769363
0.8565	0.0770717
0.8566	0.0772068
0.8567	0.0773414
0.8568	0.0774755
0.8569	0.0776093
0.857	0.0777426
0.8571	0.0778755
0.8572	0.0780079
0.8573	0.0781399
0.8574	0.0782714
0.8575	0.0784025
0.8576	0.0785332
0.8577	0.0786634
0.8578	0.0787932
0.8579	0.0789225
0.858	0.0790514
0.8581	0.0791799
0.8582	0.0793079
0.8583	0.0794354
0.8584	0.0795625
0.8585	0.0796891
0.8586	0.0798152
0.8587	0.0799409
0.8588	0.0800662
0.8589	0.080191
0.859	0.0803153
0.8591	0.0804391
0.8592	0.0805625
0.8593	0.0806854
0.8594	0.0808079
0.8595	0.0809299
0.8596	0.0810514
0.8597	0.0811724
0.8598	0.0812929
0.8599	0.081413
0.86	0.0815326
0.8601	0.0816517
0.8602	0.0817703
0.8603	0.0818885
0.8604	0.0820061
0.8605	0.0821233
0.8606	0.08224
0.8607	0.0823562
0.8608	0.0824718
0.8609	0.082587
0.861	0.0827017
0.8611	0.0828159
0.8612	0.0829296
0.8613	0.0830428
0.8614	0.0831555
0.8615	0.0832677
0.8616	0.0833794
0.8617	0.0834905
0.8618	0.0836012
0.8619	0.0837113
0.862	0.083821
0.8621	0.0839301
0.8622	0.0840387
0.8623	0.0841467
0.8624	0.0842543
0.8625	0.0843613
0.8626	0.0844678
0.8627	0.0845738
0.8628	0.0846793
0.8629	0.0847842
0.863	0.0848886
0.8631	0.0849924
0.8632	0.0850958
0.8633	0.0851985
0.8634	0.0853008
0.8635	0.0854025
0.8636	0.0855037
0.8637	0.0856043
0.8638	0.0857044
0.8639	0.0858039
0.864	0.0859029
0.8641	0.0860014
0.8642	0.0860993
0.8643	0.0861966
0.8644	0.0862934
0.8645	0.0863896
0.8646	0.0864853
0.8647	0.0865804
0.8648	0.086675
0.8649	0.086769
0.865	0.0868624
0.8651	0.0869553
0.8652	0.0870476
0.8653	0.0871394
0.8654	0.0872306
0.8655	0.0873212
0.8656	0.0874112
0.8657	0.0875007
0.8658	0.0875896
0.8659	0.0876779
0.866	0.0877657
0.8661	0.0878529
0.8662	0.0879395
0.8663	0.0880255
0.8664	0.088111
0.8665	0.0881958
0.8666	0.0882801
0.8667	0.0883638
0.8668	0.0884469
0.8669	0.0885295
0.867	0.0886114
0.8671	0.0886928
0.8672	0.0887736
0.8673	0.0888538
0.8674	0.0889334
0.8675	0.0890124
0.8676	0.0890908
0.8677	0.0891687
0.8678	0.0892459
0.8679	0.0893226
0.868	0.0893986
0.8681	0.0894741
0.8682	0.089549
0.8683	0.0896233
0.8684	0.0896969
0.8685	0.08977
0.8686	0.0898425
0.8687	0.0899144
0.8688	0.0899857
0.8689	0.0900564
0.869	0.0901265
0.8691	0.090196
0.8692	0.090265
0.8693	0.0903333
0.8694	0.090401
0.8695	0.0904681
0.8696	0.0905346
0.8697	0.0906005
0.8698	0.0906658
0.8699	0.0907305
0.87	0.0907946
0.8701	0.0908581
0.8702	0.0909211
0.8703	0.0909834
0.8704	0.0910451
0.8705	0.0911062
0.8706	0.0911667
0.8707	0.0912266
0.8708	0.0912859
0.8709	0.0913446
0.871	0.0914027
0.8711	0.0914602
0.8712	0.0915172
0.8713	0.0915735
0.8714	0.0916292
0.8715	0.0916843
0.8716	0.0917388
0.8717	0.0917927
0.8718	0.0918461
0.8719	0.0918988
0.872	0.0919509
0.8721	0.0920025
0.8722	0.0920534
0.8723	0.0921037
0.8724	0.0921535
0.8725	0.0922027
0.8726	0.0922512
0.8727	0.0922992
0.8728	0.0923466
0.8729	0.0923934
0.873	0.0924396
0.8731	0.0924852
0.8732	0.0925302
0.8733	0.0925747
0.8734	0.0926185
0.8735	0.0926618
0.8736	0.0927045
0.8737	0.0927466
0.8738	0.0927881
0.8739	0.092829
0.874	0.0928694
0.8741	0.0929091
0.8742	0.0929483
0.8743	0.0929869
0.8744	0.093025
0.8745	0.0930625
0.8746	0.0930993
0.8747	0.0931357
0.8748	0.0931714
0.8749	0.0932066
0.875	0.0932412
0.8751	0.0932752
0.8752	0.0933087
0.8753	0.0933416
0.8754	0.093374
0.8755	0.0934057
0.8756	0.093437
0.8757	0.0934676
0.8758	0.0934977
0.8759	0.0935273
0.876	0.0935562
0.8761	0.0935847
0.8762	0.0936125
0.8763	0.0936399
0.8764	0.0936666
0.8765	0.0936929
0.8766	0.0937186
0.8767	0.0937437
0.8768	0.0937683
0.8769	0.0937923
0.877	0.0938158
0.8771	0.0938388
0.8772	0.0938612
0.8773	0.0938831
0.8774	0.0939045
0.8775	0.0939253
0.8776	0.0939456
0.8777	0.0939654
0.8778	0.0939846
0.8779	0.0940034
0.878	0.0940215
0.8781	0.0940392
0.8782	0.0940564
0.8783	0.094073
0.8784	0.0940891
0.8785	0.0941047
0.8786	0.0941198
0.8787	0.0941344
0.8788	0.0941484
0.8789	0.094162
0.879	0.094175
0.8791	0.0941876
0.8792	0.0941996
0.8793	0.0942111
0.8794	0.0942222
0.8795	0.0942327
0.8796	0.0942428
0.8797	0.0942523
0.8798	0.0942614
0.8799	0.09427
0.88	0.0942781
0.8801	0.0942857
0.8802	0.0942928
0.8803	0.0942994
0.8804	0.0943056
0.8805	0.0943112
0.8806	0.0943164
0.8807	0.0943212
0.8808	0.0943254
0.8809	0.0943292
0.881	0.0943325
0.8811	0.0943354
0.8812	0.0943377
0.8813	0.0943397
0.8814	0.0943411
0.8815	0.0943421
0.8816	0.0943427
0.8817	0.0943428
0.8818	0.0943424
0.8819	0.0943416
0.882	0.0943403
0.8821	0.0943386
0.8822	0.0943364
0.8823	0.0943338
0.8824	0.0943308
0.8825	0.0943273
0.8826	0.0943234
0.8827	0.094319
0.8828	0.0943143
0.8829	0.094309
0.883	0.0943034
0.8831	0.0942973
0.8832	0.0942908
0.8833	0.0942839
0.8834	0.0942765
0.8835	0.0942688
0.8836	0.0942606
0.8837	0.094252
0.8838	0.094243
0.8839	0.0942335
0.884	0.0942237
0.8841	0.0942135
0.8842	0.0942028
0.8843	0.0941917
0.8844	0.0941803
0.8845	0.0941684
0.8846	0.0941562
0.8847	0.0941435
0.8848	0.0941305
0.8849	0.094117
0.885	0.0941032
0.8851	0.094089
0.8852	0.0940743
0.8853	0.0940593
0.8854	0.094044
0.8855	0.0940282
0.8856	0.0940121
0.8857	0.0939955
0.8858	0.0939786
0.8859	0.0939614
0.886	0.0939437
0.8861	0.0939257
0.8862	0.0939073
0.8863	0.0938886
0.8864	0.0938694
0.8865	0.09385
0.8866	0.0938301
0.8867	0.0938099
0.8868	0.0937894
0.8869	0.0937684
0.887	0.0937472
0.8871	0.0937255
0.8872	0.0937036
0.8873	0.0936812
0.8874	0.0936586
0.8875	0.0936356
0.8876	0.0936122
0.8877	0.0935885
0.8878	0.0935645
0.8879	0.0935401
0.888	0.0935153
0.8881	0.0934903
0.8882	0.0934649
0.8883	0.0934392
0.8884	0.0934131
0.8885	0.0933868
0.8886	0.0933601
0.8887	0.093333
0.8888	0.0933057
0.8889	0.093278
0.889	0.09325
0.8891	0.0932217
0.8892	0.093193
0.8893	0.0931641
0.8894	0.0931348
0.8895	0.0931053
0.8896	0.0930754
0.8897	0.0930452
0.8898	0.0930147
0.8899	0.0929839
0.89	0.0929528
0.8901	0.0929214
0.8902	0.0928896
0.8903	0.0928576
0.8904	0.0928253
0.8905	0.0927927
0.8906	0.0927598
0.8907	0.0927266
0.8908	0.0926931
0.8909	0.0926594
0.891	0.0926253
0.8911	0.0925909
0.8912	0.0925563
0.8913	0.0925214
0.8914	0.0924862
0.8915	0.0924507
0.8916	0.0924149
0.8917	0.0923789
0.8918	0.0923426
0.8919	0.092306
0.892	0.0922691
0.8921	0.092232
0.8922	0.0921945
0.8923	0.0921569
0.8924	0.0921189
0.8925	0.0920807
0.8926	0.0920422
0.8927	0.0920034
0.8928	0.0919644
0.8929	0.0919252
0.893	0.0918856
0.8931	0.0918458
0.8932	0.0918058
0.8933	0.0917655
0.8934	0.0917249
0.8935	0.0916841
0.8936	0.091643
0.8937	0.0916017
0.8938	0.0915601
0.8939	0.0915183
0.894	0.0914763
0.8941	0.091434
0.8942	0.0913914
0.8943	0.0913486
0.8944	0.0913056
0.8945	0.0912623
0.8946	0.0912188
0.8947	0.091175
0.8948	0.091131
0.8949	0.0910868
0.895	0.0910423
0.8951	0.0909977
0.8952	0.0909527
0.8953	0.0909076
0.8954	0.0908622
0.8955	0.0908166
0.8956	0.0907707
0.8957	0.0907246
0.8958	0.0906784
0.8959	0.0906318
0.896	0.0905851
0.8961	0.0905381
0.8962	0.0904909
0.8963	0.0904435
0.8964	0.0903959
0.8965	0.0903481
0.8966	0.0903
0.8967	0.0902518
0.8968	0.0902033
0.8969	0.0901546
0.897	0.0901057
0.8971	0.0900566
0.8972	0.0900072
0.8973	0.0899577
0.8974	0.089908
0.8975	0.089858
0.8976	0.0898079
0.8977	0.0897575
0.8978	0.0897069
0.8979	0.0896562
0.898	0.0896052
0.8981	0.0895541
0.8982	0.0895027
0.8983	0.0894511
0.8984	0.0893994
0.8985	0.0893474
0.8986	0.0892953
0.8987	0.0892429
0.8988	0.0891904
0.8989	0.0891377
0.899	0.0890848
0.8991	0.0890316
0.8992	0.0889783
0.8993	0.0889249
0.8994	0.0888712
0.8995	0.0888173
0.8996	0.0887633
0.8997	0.0887091
0.8998	0.0886546
0.8999	0.0886
0.9	0.0885453
0.9001	0.0884903
0.9002	0.0884352
0.9003	0.0883799
0.9004	0.0883244
0.9005	0.0882687
0.9006	0.0882128
0.9007	0.0881568
0.9008	0.0881006
0.9009	0.0880442
0.901	0.0879877
0.9011	0.087931
0.9012	0.0878741
0.9013	0.087817
0.9014	0.0877598
0.9015	0.0877024
0.9016	0.0876448
0.9017	0.0875871
0.9018	0.0875292
0.9019	0.0874711
0.902	0.0874129
0.9021	0.0873545
0.9022	0.087296
0.9023	0.0872372
0.9024	0.0871783
0.9025	0.0871193
0.9026	0.0870601
0.9027	0.0870007
0.9028	0.0869412
0.9029	0.0868815
0.903	0.0868217
0.9031	0.0867617
0.9032	0.0867016
0.9033	0.0866413
0.9034	0.0865808
0.9035	0.0865202
0.9036	0.0864595
0.9037	0.0863985
0.9038	0.0863375
0.9039	0.0862763
0.904	0.0862149
0.9041	0.0861534
0.9042	0.0860917
0.9043	0.0860299
0.9044	0.085968
0.9045	0.0859059
0.9046	0.0858436
0.9047	0.0857812
0.9048	0.0857187
0.9049	0.085656
0.905	0.0855932
0.9051	0.0855302
0.9052	0.0854671
0.9053	0.0854039
0.9054	0.0853405
0.9055	0.085277
0.9056	0.0852133
0.9057	0.0851495
0.9058	0.0850856
0.9059	0.0850215
0.906	0.0849573
0.9061	0.0848929
0.9062	0.0848284
0.9063	0.0847638
0.9064	0.0846991
0.9065	0.0846342
0.9066	0.0845692
0.9067	0.084504
0.9068	0.0844388
0.9069	0.0843733
0.907	0.0843078
0.9071	0.0842421
0.9072	0.0841763
0.9073	0.0841104
0.9074	0.0840444
0.9075	0.0839782
0.9076	0.0839119
0.9077	0.0838454
0.9078	0.0837789
0.9079	0.0837122
0.908	0.0836454
0.9081	0.0835784
0.9082	0.0835114
0.9083	0.0834442
0.9084	0.0833769
0.9085	0.0833095
0.9086	0.0832419
0.9087	0.0831743
0.9088	0.0831065
0.9089	0.0830386
0.909	0.0829706
0.9091	0.0829024
0.9092	0.0828342
0.9093	0.0827658
0.9094	0.0826973
0.9095	0.0826287
0.9096	0.08256
0.9097	0.0824911
0.9098	0.0824222
0.9099	0.0823531
0.91	0.0822839
0.9101	0.0822146
0.9102	0.0821452
0.9103	0.0820757
0.9104	0.082006
0.9105	0.0819363
0.9106	0.0818664
0.9107	0.0817965
0.9108	0.0817264
0.9109	0.0816562
0.911	0.0815859
0.9111	0.0815155
0.9112	0.081445
0.9113	0.0813744
0.9114	0.0813037
0.9115	0.0812328
0.9116	0.0811619
0.9117	0.0810908
0.9118	0.0810197
0.9119	0.0809484
0.912	0.0808771
0.9121	0.0808056
0.9122	0.0807341
0.9123	0.0806624
0.9124	0.0805906
0.9125	0.0805187
0.9126	0.0804468
0.9127	0.0803747
0.9128	0.0803025
0.9129	0.0802302
0.913	0.0801578
0.9131	0.0800854
0.9132	0.0800128
0.9133	0.0799401
0.9134	0.0798673
0.9135	0.0797945
0.9136	0.0797215
0.9137	0.0796484
0.9138	0.0795753
0.9139	0.079502
0.914	0.0794286
0.9141	0.0793552
0.9142	0.0792816
0.9143	0.079208
0.9144	0.0791342
0.9145	0.0790604
0.9146	0.0789865
0.9147	0.0789125
0.9148	0.0788384
0.9149	0.0787642
0.915	0.0786899
0.9151	0.0786155
0.9152	0.078541
0.9153	0.0784664
0.9154	0.0783918
0.9155	0.078317
0.9156	0.0782422
0.9157	0.0781672
0.9158	0.0780922
0.9159	0.0780171
0.916	0.0779419
0.9161	0.0778666
0.9162	0.0777912
0.9163	0.0777158
0.9164	0.0776402
0.9165	0.0775646
0.9166	0.0774889
0.9167	0.077413
0.9168	0.0773372
0.9169	0.0772612
0.917	0.0771851
0.9171	0.077109
0.9172	0.0770327
0.9173	0.0769564
0.9174	0.07688
0.9175	0.0768035
0.9176	0.0767269
0.9177	0.0766503
0.9178	0.0765736
0.9179	0.0764967
0.918	0.0764198
0.9181	0.0763429
0.9182	0.0762658
0.9183	0.0761887
0.9184	0.0761114
0.9185	0.0760341
0.9186	0.0759567
0.9187	0.0758793
0.9188	0.0758017
0.9189	0.0757241
0.919	0.0756464
0.9191	0.0755686
0.9192	0.0754908
0.9193	0.0754128
0.9194	0.0753348
0.9195	0.0752567
0.9196	0.0751786
0.9197	0.0751003
0.9198	0.075022
0.9199	0.0749436
0.92	0.0748651
0.9201	0.0747866
0.9202	0.0747079
0.9203	0.0746292
0.9204	0.0745505
0.9205	0.0744716
0.9206	0.0743927
0.9207	0.0743137
0.9208	0.0742346
0.9209	0.0741555
0.921	0.0740763
0.9211	0.073997
0.9212	0.0739176
0.9213	0.0738382
0.9214	0.0737587
0.9215	0.0736791
0.9216	0.0735995
0.9217	0.0735197
0.9218	0.0734399
0.9219	0.0733601
0.922	0.0732801
0.9221	0.0732001
0.9222	0.0731201
0.9223	0.0730399
0.9224	0.0729597
0.9225	0.0728794
0.9226	0.0727991
0.9227	0.0727187
0.9228	0.0726382
0.9229	0.0725576
0.923	0.072477
0.9231	0.0723963
0.9232	0.0723155
0.9233	0.0722347
0.9234	0.0721538
0.9235	0.0720728
0.9236	0.0719918
0.9237	0.0719107
0.9238	0.0718296
0.9239	0.0717483
0.924	0.071667
0.9241	0.0715857
0.9242	0.0715043
0.9243	0.0714228
0.9244	0.0713412
0.9245	0.0712596
0.9246	0.0711779
0.9247	0.0710962
0.9248	0.0710144
0.9249	0.0709325
0.925	0.0708506
0.9251	0.0707686
0.9252	0.0706865
0.9253	0.0706044
0.9254	0.0705222
0.9255	0.0704399
0.9256	0.0703576
0.9257	0.0702753
0.9258	0.0701928
0.9259	0.0701103
0.926	0.0700278
0.9261	0.0699452
0.9262	0.0698625
0.9263	0.0697797
0.9264	0.0696969
0.9265	0.0696141
0.9266	0.0695311
0.9267	0.0694482
0.9268	0.0693651
0.9269	0.069282
0.927	0.0691989
0.9271	0.0691157
0.9272	0.0690324
0.9273	0.068949
0.9274	0.0688656
0.9275	0.0687822
0.9276	0.0686987
0.9277	0.0686151
0.9278	0.0685315
0.9279	0.0684478
0.928	0.0683641
0.9281	0.0682803
0.9282	0.0681964
0.9283	0.0681125
0.9284	0.0680285
0.9285	0.0679445
0.9286	0.0678604
0.9287	0.0677763
0.9288	0.0676921
0.9289	0.0676079
0.929	0.0675236
0.9291	0.0674392
0.9292	0.0673548
0.9293	0.0672703
0.9294	0.0671858
0.9295	0.0671012
0.9296	0.0670166
0.9297	0.0669319
0.9298	0.0668472
0.9299	0.0667624
0.93	0.0666775
0.9301	0.0665927
0.9302	0.0665077
0.9303	0.0664227
0.9304	0.0663376
0.9305	0.0662525
0.9306	0.0661674
0.9307	0.0660821
0.9308	0.0659969
0.9309	0.0659116
0.931	0.0658262
0.9311	0.0657408
0.9312	0.0656553
0.9313	0.0655698
0.9314	0.0654842
0.9315	0.0653986
0.9316	0.0653129
0.9317	0.0652271
0.9318	0.0651414
0.9319	0.0650555
0.932	0.0649696
0.9321	0.0648837
0.9322	0.0647977
0.9323	0.0647117
0.9324	0.0646256
0.9325	0.0645395
0.9326	0.0644533
0.9327	0.0643671
0.9328	0.0642808
0.9329	0.0641945
0.933	0.0641081
0.9331	0.0640217
0.9332	0.0639352
0.9333	0.0638487
0.9334	0.0637621
0.9335	0.0636755
0.9336	0.0635888
0.9337	0.0635021
0.9338	0.0634153
0.9339	0.0633285
0.934	0.0632417
0.9341	0.0631548
0.9342	0.0630678
0.9343	0.0629808
0.9344	0.0628938
0.9345	0.0628067
0.9346	0.0627196
0.9347	0.0626324
0.9348	0.0625452
0.9349	0.0624579
0.935	0.0623706
0.9351	0.0622832
0.9352	0.0621958
0.9353	0.0621083
0.9354	0.0620208
0.9355	0.0619333
0.9356	0.0618457
0.9357	0.0617581
0.9358	0.0616704
0.9359	0.0615826
0.936	0.0614949
0.9361	0.0614071
0.9362	0.0613192
0.9363	0.0612313
0.9364	0.0611433
0.9365	0.0610554
0.9366	0.0609673
0.9367	0.0608792
0.9368	0.0607911
0.9369	0.060703
0.937	0.0606148
0.9371	0.0605265
0.9372	0.0604382
0.9373	0.0603499
0.9374	0.0602615
0.9375	0.0601731
0.9376	0.0600846
0.9377	0.0599961
0.9378	0.0599076
0.9379	0.059819
0.938	0.0597303
0.9381	0.0596417
0.9382	0.0595529
0.9383	0.0594642
0.9384	0.0593754
0.9385	0.0592865
0.9386	0.0591977
0.9387	0.0591087
0.9388	0.0590198
0.9389	0.0589308
0.939	0.0588417
0.9391	0.0587526
0.9392	0.0586635
0.9393	0.0585744
0.9394	0.0584851
0.9395	0.0583959
0.9396	0.0583066
0.9397	0.0582173
0.9398	0.0581279
0.9399	0.0580385
0.94	0.0579491
0.9401	0.0578596
0.9402	0.0577701
0.9403	0.0576805
0.9404	0.0575909
0.9405	0.0575013
0.9406	0.0574116
0.9407	0.0573219
0.9408	0.0572321
0.9409	0.0571423
0.941	0.0570525
0.9411	0.0569626
0.9412	0.0568727
0.9413	0.0567827
0.9414	0.0566928
0.9415	0.0566027
0.9416	0.0565127
0.9417	0.0564226
0.9418	0.0563324
0.9419	0.0562423
0.942	0.056152
0.9421	0.0560618
0.9422	0.0559715
0.9423	0.0558812
0.9424	0.0557908
0.9425	0.0557004
0.9426	0.05561
0.9427	0.0555195
0.9428	0.055429
0.9429	0.0553385
0.943	0.0552479
0.9431	0.0551573
0.9432	0.0550666
0.9433	0.0549759
0.9434	0.0548852
0.9435	0.0547945
0.9436	0.0547037
0.9437	0.0546128
0.9438	0.054522
0.9439	0.0544311
0.944	0.0543401
0.9441	0.0542492
0.9442	0.0541582
0.9443	0.0540671
0.9444	0.053976
0.9445	0.0538849
0.9446	0.0537938
0.9447	0.0537026
0.9448	0.0536114
0.9449	0.0535201
0.945	0.0534289
0.9451	0.0533375
0.9452	0.0532462
0.9453	0.0531548
0.9454	0.0530634
0.9455	0.0529719
0.9456	0.0528804
0.9457	0.0527889
0.9458	0.0526974
0.9459	0.0526058
0.946	0.0525141
0.9461	0.0524225
0.9462	0.0523308
0.9463	0.0522391
0.9464	0.0521473
0.9465	0.0520555
0.9466	0.0519637
0.9467	0.0518719
0.9468	0.05178
0.9469	0.0516881
0.947	0.0515961
0.9471	0.0515041
0.9472	0.0514121
0.9473	0.0513201
0.9474	0.051228
0.9475	0.0511359
0.9476	0.0510437
0.9477	0.0509516
0.9478	0.0508594
0.9479	0.0507671
0.948	0.0506749
0.9481	0.0505826
0.9482	0.0504902
0.9483	0.0503979
0.9484	0.0503055
0.9485	0.050213
0.9486	0.0501206
0.9487	0.0500281
0.9488	0.0499356
0.9489	0.049843
0.949	0.0497504
0.9491	0.0496578
0.9492	0.0495652
0.9493	0.0494725
0.9494	0.0493798
0.9495	0.0492871
0.9496	0.0491943
0.9497	0.0491015
0.9498	0.0490087
0.9499	0.0489158
0.95	0.048823
0.9501	0.04873
0.9502	0.0486371
0.9503	0.0485441
0.9504	0.0484511
0.9505	0.0483581
0.9506	0.048265
0.9507	0.0481719
0.9508	0.0480788
0.9509	0.0479857
0.951	0.0478925
0.9511	0.0477993
0.9512	0.0477061
0.9513	0.0476128
0.9514	0.0475195
0.9515	0.0474262
0.9516	0.0473328
0.9517	0.0472394
0.9518	0.047146
0.9519	0.0470526
0.952	0.0469591
0.9521	0.0468656
0.9522	0.0467721
0.9523	0.0466786
0.9524	0.046585
0.9525	0.0464914
0.9526	0.0463978
0.9527	0.0463041
0.9528	0.0462104
0.9529	0.0461167
0.953	0.046023
0.9531	0.0459292
0.9532	0.0458354
0.9533	0.0457416
0.9534	0.0456477
0.9535	0.0455538
0.9536	0.0454599
0.9537	0.045366
0.9538	0.045272
0.9539	0.045178
0.954	0.045084
0.9541	0.04499
0.9542	0.0448959
0.9543	0.0448018
0.9544	0.0447077
0.9545	0.0446136
0.9546	0.0445194
0.9547	0.0444252
0.9548	0.044331
0.9549	0.0442367
0.955	0.0441424
0.9551	0.0440481
0.9552	0.0439538
0.9553	0.0438594
0.9554	0.0437651
0.9555	0.0436707
0.9556	0.0435762
0.9557	0.0434818
0.9558	0.0433873
0.9559	0.0432928
0.956	0.0431982
0.9561	0.0431037
0.9562	0.0430091
0.9563	0.0429145
0.9564	0.0428198
0.9565	0.0427252
0.9566	0.0426305
0.9567	0.0425358
0.9568	0.042441
0.9569	0.0423463
0.957	0.0422515
0.9571	0.0421567
0.9572	0.0420619
0.9573	0.041967
0.9574	0.0418721
0.9575	0.0417772
0.9576	0.0416823
0.9577	0.0415873
0.9578	0.0414923
0.9579	0.0413973
0.958	0.0413023
0.9581	0.0412073
0.9582	0.0411122
0.9583	0.0410171
0.9584	0.040922
0.9585	0.0408268
0.9586	0.0407316
0.9587	0.0406364
0.9588	0.0405412
0.9589	0.040446
0.959	0.0403507
0.9591	0.0402554
0.9592	0.0401601
0.9593	0.0400648
0.9594	0.0399694
0.9595	0.0398741
0.9596	0.0397787
0.9597	0.0396832
0.9598	0.0395878
0.9599	0.0394923
0.96	0.0393968
0.9601	0.0393013
0.9602	0.0392058
0.9603	0.0391102
0.9604	0.0390146
0.9605	0.038919
0.9606	0.0388234
0.9607	0.0387277
0.9608	0.0386321
0.9609	0.0385364
0.961	0.0384406
0.9611	0.0383449
0.9612	0.0382491
0.9613	0.0381534
0.9614	0.0380576
0.9615	0.0379617
0.9616	0.0378659
0.9617	0.03777
0.9618	0.0376741
0.9619	0.0375782
0.962	0.0374823
0.9621	0.0373863
0.9622	0.0372903
0.9623	0.0371943
0.9624	0.0370983
0.9625	0.0370023
0.9626	0.0369062
0.9627	0.0368101
0.9628	0.036714
0.9629	0.0366179
0.963	0.0365218
0.9631	0.0364256
0.9632	0.0363294
0.9633	0.0362332
0.9634	0.036137
0.9635	0.0360407
0.9636	0.0359445
0.9637	0.0358482
0.9638	0.0357519
0.9639	0.0356555
0.964	0.0355592
0.9641	0.0354628
0.9642	0.0353664
0.9643	0.03527
0.9644	0.0351736
0.9645	0.0350771
0.9646	0.0349807
0.9647	0.0348842
0.9648	0.0347877
0.9649	0.0346911
0.965	0.0345946
0.9651	0.034498
0.9652	0.0344014
0.9653	0.0343048
0.9654	0.0342082
0.9655	0.0341115
0.9656	0.0340149
0.9657	0.0339182
0.9658	0.0338215
0.9659	0.0337248
0.966	0.033628
0.9661	0.0335313
0.9662	0.0334345
0.9663	0.0333377
0.9664	0.0332409
0.9665	0.033144
0.9666	0.0330472
0.9667	0.0329503
0.9668	0.0328534
0.9669	0.0327565
0.967	0.0326596
0.9671	0.0325626
0.9672	0.0324657
0.9673	0.0323687
0.9674	0.0322717
0.9675	0.0321747
0.9676	0.0320776
0.9677	0.0319806
0.9678	0.0318835
0.9679	0.0317864
0.968	0.0316893
0.9681	0.0315922
0.9682	0.031495
0.9683	0.0313979
0.9684	0.0313007
0.9685	0.0312035
0.9686	0.0311063
0.9687	0.031009
0.9688	0.0309118
0.9689	0.0308145
0.969	0.0307172
0.9691	0.0306199
0.9692	0.0305226
0.9693	0.0304253
0.9694	0.0303279
0.9695	0.0302305
0.9696	0.0301332
0.9697	0.0300358
0.9698	0.0299383
0.9699	0.0298409
0.97	0.0297434
0.9701	0.029646
0.9702	0.0295485
0.9703	0.029451
0.9704	0.0293535
0.9705	0.0292559
0.9706	0.0291584
0.9707	0.0290608
0.9708	0.0289632
0.9709	0.0288656
0.971	0.028768
0.9711	0.0286703
0.9712	0.0285727
0.9713	0.028475
0.9714	0.0283773
0.9715	0.0282796
0.9716	0.0281819
0.9717	0.0280842
0.9718	0.0279865
0.9719	0.0278887
0.972	0.0277909
0.9721	0.0276931
0.9722	0.0275953
0.9723	0.0274975
0.9724	0.0273996
0.9725	0.0273018
0.9726	0.0272039
0.9727	0.027106
0.9728	0.0270081
0.9729	0.0269102
0.973	0.0268123
0.9731	0.0267143
0.9732	0.0266164
0.9733	0.0265184
0.9734	0.0264204
0.9735	0.0263224
0.9736	0.0262244
0.9737	0.0261264
0.9738	0.0260283
0.9739	0.0259302
0.974	0.0258322
0.9741	0.0257341
0.9742	0.025636
0.9743	0.0255378
0.9744	0.0254397
0.9745	0.0253416
0.9746	0.0252434
0.9747	0.0251452
0.9748	0.025047
0.9749	0.0249488
0.975	0.0248506
0.9751	0.0247524
0.9752	0.0246541
0.9753	0.0245558
0.9754	0.0244576
0.9755	0.0243593
0.9756	0.024261
0.9757	0.0241627
0.9758	0.0240643
0.9759	0.023966
0.976	0.0238676
0.9761	0.0237693
0.9762	0.0236709
0.9763	0.0235725
0.9764	0.0234741
0.9765	0.0233756
0.9766	0.0232772
0.9767	0.0231788
0.9768	0.0230803
0.9769	0.0229818
0.977	0.0228833
0.9771	0.0227848
0.9772	0.0226863
0.9773	0.0225878
0.9774	0.0224892
0.9775	0.0223907
0.9776	0.0222921
0.9777	0.0221935
0.9778	0.022095
0.9779	0.0219964
0.978	0.0218977
0.9781	0.0217991
0.9782	0.0217005
0.9783	0.0216018
0.9784	0.0215032
0.9785	0.0214045
0.9786	0.0213058
0.9787	0.0212071
0.9788	0.0211084
0.9789	0.0210097
0.979	0.0209109
0.9791	0.0208122
0.9792	0.0207134
0.9793	0.0206146
0.9794	0.0205159
0.9795	0.0204171
0.9796	0.0203183
0.9797	0.0202194
0.9798	0.0201206
0.9799	0.0200218
0.98	0.0199229
0.9801	0.0198241
0.9802	0.0197252
0.9803	0.0196263
0.9804	0.0195274
0.9805	0.0194285
0.9806	0.0193296
0.9807	0.0192307
0.9808	0.0191317
0.9809	0.0190328
0.981	0.0189338
0.9811	0.0188348
0.9812	0.0187359
0.9813	0.0186369
0.9814	0.0185379
0.9815	0.0184389
0.9816	0.0183398
0.9817	0.0182408
0.9818	0.0181418
0.9819	0.0180427
0.982	0.0179436
0.9821	0.0178446
0.9822	0.0177455
0.9823	0.0176464
0.9824	0.0175473
0.9825	0.0174482
0.9826	0.017349
0.9827	0.0172499
0.9828	0.0171508
0.9829	0.0170516
0.983	0.0169524
0.9831	0.0168533
0.9832	0.0167541
0.9833	0.0166549
0.9834	0.0165557
0.9835	0.0164565
0.9836	0.0163573
0.9837	0.016258
0.9838	0.0161588
0.9839	0.0160595
0.984	0.0159603
0.9841	0.015861
0.9842	0.0157617
0.9843	0.0156624
0.9844	0.0155632
0.9845	0.0154639
0.9846	0.0153645
0.9847	0.0152652
0.9848	0.0151659
0.9849	0.0150666
0.985	0.0149672
0.9851	0.0148679
0.9852	0.0147685
0.9853	0.0146691
0.9854	0.0145697
0.9855	0.0144704
0.9856	0.014371
0.9857	0.0142716
0.9858	0.0141721
0.9859	0.0140727
0.986	0.0139733
0.9861	0.0138739
0.9862	0.0137744
0.9863	0.013675
0.9864	0.0135755
0.9865	0.013476
0.9866	0.0133766
0.9867	0.0132771
0.9868	0.0131776
0.9869	0.0130781
0.987	0.0129786
0.9871	0.0128791
0.9872	0.0127795
0.9873	0.01268
0.9874	0.0125805
0.9875	0.0124809
0.9876	0.0123814
0.9877	0.0122818
0.9878	0.0121823
0.9879	0.0120827
0.988	0.0119831
0.9881	0.0118835
0.9882	0.0117839
0.9883	0.0116843
0.9884	0.0115847
0.9885	0.0114851
0.9886	0.0113855
0.9887	0.0112859
0.9888	0.0111863
0.9889	0.0110866
0.989	0.010987
0.9891	0.0108873
0.9892	0.0107877
0.9893	0.010688
0.9894	0.0105883
0.9895	0.0104887
0.9896	0.010389
0.9897	0.0102893
0.9898	0.0101896
0.9899	0.0100899
0.99	0.00999019
0.9901	0.00989048
0.9902	0.00979077
0.9903	0.00969105
0.9904	0.00959132
0.9905	0.00949159
0.9906	0.00939185
0.9907	0.0092921
0.9908	0.00919235
0.9909	0.0090926
0.991	0.00899284
0.9911	0.00889307
0.9912	0.0087933
0.9913	0.00869353
0.9914	0.00859375
0.9915	0.00849396
0.9916	0.00839417
0.9917	0.00829438
0.9918	0.00819458
0.9919	0.00809477
0.992	0.00799496
0.9921	0.00789515
0.9922	0.00779533
0.9923	0.0076955
0.9924	0.00759568
0.9925	0.00749584
0.9926	0.00739601
0.9927	0.00729617
0.9928	0.00719632
0.9929	0.00709647
0.993	0.00699662
0.9931	0.00689676
0.9932	0.0067969
0.9933	0.00669703
0.9934	0.00659716
0.9935	0.00649729
0.9936	0.00639741
0.9937	0.00629753
0.9938	0.00619765
0.9939	0.00609776
0.994	0.00599787
0.9941	0.00589797
0.9942	0.00579807
0.9943	0.00569817
0.9944	0.00559826
0.9945	0.00549835
0.9946	0.00539844
0.9947	0.00529853
0.9948	0.00519861
0.9949	0.00509869
0.995	0.00499876
0.9951	0.00489883
0.9952	0.0047989
0.9953	0.00469897
0.9954	0.00459904
0.9955	0.0044991
0.9956	0.00439916
0.9957	0.00429921
0.9958	0.00419927
0.9959	0.00409932
0.996	0.00399937
0.9961	0.00389941
0.9962	0.00379946
0.9963	0.0036995
0.9964	0.00359954
0.9965	0.00349957
0.9966	0.00339961
0.9967	0.00329964
0.9968	0.00319967
0.9969	0.0030997
0.997	0.00299973
0.9971	0.00289976
0.9972	0.00279978
0.9973	0.0026998
0.9974	0.00259983
0.9975	0.00249984
0.9976	0.00239986
0.9977	0.00229988
0.9978	0.00219989
0.9979	0.00209991
0.998	0.00199992
0.9981	0.00189993
0.9982	0.00179994
0.9983	0.00169995
0.9984	0.00159996
0.9985	0.00149997
0.9986	0.00139997
0.9987	0.00129998
0.9988	0.00119998
0.9989	0.00109999
0.999	0.00099999
0.9991	0.000899993
0.9992	0.000799995
0.9993	0.000699997
0.9994	0.000599998
0.9995	0.000499999
0.9996	0.000399999
0.9997	0.0003
0.9998	0.0002
0.9999	0.0001


==> chi2cubic74.dat <==
0	1	6.51281e-15
0.000125	0.999982	1.34116e-05
0.00025	0.999964	1.99582e-05
0.000375	0.999947	2.42772e-05
0.000625	0.99991	2.98149e-05
0.000875	0.999871	3.51743e-05
0.001375	0.999795	4.44373e-05
0.002125	0.999683	5.6028e-05
0.003125	0.999532	6.92757e-05
0.00475	0.999289	8.12994e-05
0.007125	0.998934	9.79756e-05
0.01075	0.998387	0.000120189
0.016125	0.997574	0.000145651
0.02425	0.996365	0.00018057
0.036375	0.994582	0.000219661
0.054625	0.99191	0.000269218
0.082	0.987964	0.000319913
0.123125	0.98221	0.000404882
0.184625	0.974158	0.000499732
0.277	0.961986	0.000586635
0.415625	0.945354	0.000697604
0.623375	0.922613	0.000789292
0.935125	0.892988	0.000954387
1.40275	0.856755	0.0010952
2.10425	0.813803	0.00125471
3.15638	0.764585	0.00141803
4.7345	0.710581	0.00149888
7.10187	0.653238	0.00160078
10.6527	0.593071	0.00168083
15.9793	0.530725	0.00167699
23.9689	0.466801	0.00166412
35.9532	0.402639	0.0016916
53.9299	0.339013	0.00172006
80.8949	0.277071	0.00174903
121.342	0.218376	0.00167939
182.014	0.164854	0.00164641
273.021	0.117972	0.00162411
409.531	0.0790104	0.00171307
614.296	0.048584	0.00167406
921.444	0.0269956	0.00142634
1382.17	0.0128354	0.00156394
2073.25	0.00635882	0.00149058
3109.87	0.00196734	0.00101366
4664.81	0.0011065	0.00107079
6997.22	-6.09083e-06	0.00182791
10495.8	1.52271e-05	0.00130175
15743.7	0.000304541	0.000762995
23615.6	-0.000465948	0.00143002
35423.4	-0.000332965	0.00118914
53135.1	-1.01514e-05	0.00121735
79702.7	-5.58326e-05	0.00161802
119554	-0.000525841	0.00111233
179331	-0.000242618	0.00165902
268997	0.000532947	0.00122335
403495	0.000387783	0.00165149
605242	0.00099179	0.0012427
907863	-0.000436509	0.00161518



==> chi2cubic78.dat <==
0	1	4.01542e-15
0.000125	0.999991	1.03579e-05
0.00025	0.999978	1.63263e-05
0.000375	0.999966	1.99088e-05
0.000625	0.999943	2.47117e-05
0.000875	0.999918	3.22493e-05
0.001375	0.999868	4.07962e-05
0.002125	0.9998	4.741e-05
0.003125	0.999707	5.13299e-05
0.00475	0.99956	5.44589e-05
0.007125	0.999344	7.52394e-05
0.01075	0.99902	0.000115827
0.016125	0.998516	0.000137638
0.02425	0.997768	0.000168802
0.036375	0.99668	0.000213017
0.054625	0.995081	0.000262849
0.082	0.992707	0.000324347
0.123125	0.989188	0.000370573
0.184625	0.984028	0.00039015
0.277	0.976668	0.000489999
0.415625	0.966233	0.000649666
0.623375	0.952058	0.000749273
0.935125	0.93351	0.000799844
1.40275	0.91003	0.000853747
2.10425	0.881861	0.00104286
3.15638	0.849922	0.00117812
4.7345	0.814111	0.00128553
7.10187	0.775053	0.00150423
10.6527	0.733987	0.00181635
15.9793	0.690241	0.00185379
23.9689	0.643719	0.00152107
35.9532	0.594982	0.00181818
53.9299	0.543917	0.00200207
80.8949	0.490138	0.00192376
121.342	0.434741	0.00206986
182.014	0.377819	0.0020831
273.021	0.321334	0.00219
409.531	0.265021	0.00178818
614.296	0.211383	0.00178032
921.444	0.16183	0.00224
1382.17	0.116695	0.00207148
2073.25	0.0795634	0.00198337
3109.87	0.0493342	0.00160396
4664.81	0.0278325	0.00132504
6997.22	0.0135512	0.00159027
10495.8	0.00544348	0.00127766
15743.7	0.00154657	0.00134926
23615.6	8.33151e-05	0.00133017
35423.4	7.83071e-05	0.00141103
53135.1	-2.00321e-05	0.00163883
79702.7	2.91375e-05	0.00143593
119554	-0.000167768	0.00146407
179331	-0.00017528	0.00138704
268997	0.000734129	0.000762217
403495	-0.000302757	0.00154604
605242	-0.000144549	0.00198236
907863	2.95928e-05	0.00136606


==> chi2cubic80.dat <==
0	1	0
0.000125	0.999992	9.7438e-06
0.00025	0.999984	1.42613e-05
0.000375	0.999975	1.77771e-05
0.000625	0.999959	2.05761e-05
0.000875	0.99994	2.53479e-05
0.001375	0.99991	2.9963e-05
0.002125	0.999853	3.79537e-05
0.003125	0.999783	4.89252e-05
0.00475	0.999674	5.79849e-05
0.007125	0.99951	6.39139e-05
0.01075	0.99926	8.28321e-05
0.016125	0.998888	9.85132e-05
0.02425	0.998339	0.000127582
0.036375	0.997499	0.000149769
0.054625	0.996278	0.00017462
0.082	0.994444	0.000236068
0.123125	0.991752	0.000301181
0.184625	0.987887	0.000367678
0.277	0.982317	0.00042379
0.415625	0.974636	0.000476469
0.623375	0.964149	0.000553814
0.935125	0.949397	0.000735811
1.40275	0.931305	0.00077581
2.10425	0.910132	0.000953144
3.15638	0.884959	0.00118954
4.7345	0.858199	0.00131299
7.10187	0.828436	0.00140111
10.6527	0.796809	0.00135267
15.9793	0.763062	0.00141157
23.9689	0.727533	0.00162735
35.9532	0.68908	0.00196182
53.9299	0.648496	0.00171688
80.8949	0.605236	0.00213659
121.342	0.558969	0.00177442
182.014	0.51037	0.00225593
273.021	0.459904	0.00215708
409.531	0.407634	0.00245535
614.296	0.354025	0.00208265
921.444	0.2999	0.00223511
1382.17	0.246767	0.00203613
2073.25	0.19571	0.00188946
3109.87	0.148311	0.00188514
4664.81	0.106306	0.00213661
6997.22	0.0704124	0.00206091
10495.8	0.0426475	0.00156975
15743.7	0.023011	0.00153607
23615.6	0.0103594	0.00129571
35423.4	0.00403418	0.00102468
53135.1	0.0013916	0.00150938
79702.7	0.000191406	0.00139878
119554	-0.000298096	0.00127639
179331	-0.000510254	0.0014263
268997	0.000223389	0.000863111
403495	-0.000446777	0.00122713
605242	8.42285e-05	0.00128855
907863	0.000531006	0.00199353



==> chi2cubic82.dat <==
0	1	4.66834e-15
0.000125	0.999994	9.72758e-06
0.00025	0.999987	1.48847e-05
0.000375	0.999982	1.57911e-05
0.000625	0.999968	2.00218e-05
0.000875	0.999958	2.44567e-05
0.001375	0.999934	2.65312e-05
0.002125	0.999899	3.41199e-05
0.003125	0.999846	4.36637e-05
0.00475	0.999775	5.20788e-05
0.007125	0.99966	5.73532e-05
0.01075	0.999475	8.45583e-05
0.016125	0.999208	0.000102453
0.02425	0.998817	0.00013484
0.036375	0.998236	0.000157798
0.054625	0.997371	0.000190641
0.082	0.996069	0.000215634
0.123125	0.99412	0.000269808
0.184625	0.991381	0.000328983
0.277	0.987368	0.000393004
0.415625	0.981673	0.000438943
0.623375	0.973956	0.00054984
0.935125	0.963803	0.000737088
1.40275	0.950918	0.000853061
2.10425	0.934923	0.000904055
3.15638	0.916619	0.000997173
4.7345	0.896625	0.0013441
7.10187	0.875362	0.00154742
10.6527	0.852368	0.00166688
15.9793	0.828634	0.00159105
23.9689	0.803366	0.00186176
35.9532	0.776212	0.00181208
53.9299	0.747033	0.00205084
80.8949	0.715862	0.00247022
121.342	0.682039	0.00226409
182.014	0.646002	0.00260613
273.021	0.607342	0.0029994
409.531	0.565894	0.00280342
614.296	0.522456	0.00305749
921.444	0.476315	0.0028414
1382.17	0.428487	0.00272503
2073.25	0.378138	0.0026137
3109.87	0.326893	0.00261925
4664.81	0.275082	0.00261966
6997.22	0.22433	0.00311873
10495.8	0.175218	0.00272361
15743.7	0.130302	0.00236289
23615.6	0.0903294	0.00193846
35423.4	0.0573634	0.00187515
53135.1	0.0328982	0.00171945
79702.7	0.0164621	0.00172196
119554	0.00648845	0.00135681
179331	0.00181551	0.00101788
268997	0.000612667	0.00146099
403495	0.000154821	0.00132749
605242	0.000211721	0.00164048
907863	-2.64651e-05	0.00119523



==> chi2cubic83.dat <==
0	1	2.467e-15
0.000125	0.999997	7.23685e-06
0.00025	0.999994	8.93506e-06
0.000375	0.999989	1.34204e-05
0.000625	0.99998	1.55172e-05
0.000875	0.999971	1.75637e-05
0.001375	0.999945	2.72424e-05
0.002125	0.999916	3.23345e-05
0.003125	0.999871	3.86837e-05
0.00475	0.999805	5.14709e-05
0.007125	0.999699	5.73906e-05
0.01075	0.999549	7.33546e-05
0.016125	0.999345	0.000101145
0.02425	0.999026	0.000110881
0.036375	0.9985	0.000139398
0.054625	0.997792	0.000151797
0.082	0.99669	0.000172116
0.123125	0.99508	0.00023166
0.184625	0.992792	0.000301637
0.277	0.989464	0.000344674
0.415625	0.984858	0.00035365
0.623375	0.978274	0.000452154
0.935125	0.969682	0.000575872
1.40275	0.958645	0.000683831
2.10425	0.945115	0.000818653
3.15638	0.929727	0.00107488
4.7345	0.913129	0.00125643
7.10187	0.8952	0.00119026
10.6527	0.876342	0.0015788
15.9793	0.856797	0.00139267
23.9689	0.836054	0.00184189
35.9532	0.814311	0.00200347
53.9299	0.790972	0.00250224
80.8949	0.765373	0.00264528
121.342	0.738232	0.0025329
182.014	0.70942	0.00282098
273.021	0.677729	0.00259883
409.531	0.643565	0.002969
614.296	0.607771	0.00331736
921.444	0.568933	0.00375126
1382.17	0.52765	0.00378328
2073.25	0.483934	0.00403885
3109.87	0.437813	0.00447964
4664.81	0.389837	0.0043865
6997.22	0.339779	0.00385423
10495.8	0.288177	0.00381929
15743.7	0.238008	0.0034212
23615.6	0.188052	0.00255344
35423.4	0.14235	0.00253204
53135.1	0.100838	0.0019604
79702.7	0.0657391	0.00229021
119554	0.0383682	0.00173583
179331	0.0190745	0.00192782
268997	0.00812395	0.00143785
403495	0.0026743	0.00118679
605242	0.00112537	0.000917428
907863	0.000426338	0.00142321



==> chi2cubic84.dat <==
0	1	2.58998e-15
0.000125	0.999994	9.38048e-06
0.00025	0.999988	1.10991e-05
0.000375	0.999985	1.18655e-05
0.000625	0.999974	1.88918e-05
0.000875	0.999966	2.32515e-05
0.001375	0.999941	3.18052e-05
0.002125	0.999912	3.71638e-05
0.003125	0.999876	3.95941e-05
0.00475	0.999817	3.35606e-05
0.007125	0.999741	4.99338e-05
0.01075	0.999609	6.26908e-05
0.016125	0.999428	7.66541e-05
0.02425	0.999161	0.00010064
0.036375	0.998781	0.000142714
0.054625	0.99819	0.0001819
0.082	0.997326	0.000232855
0.123125	0.99603	0.000279438
0.184625	0.994176	0.000312872
0.277	0.991386	0.000377895
0.415625	0.987515	0.000377177
0.623375	0.982136	0.000500878
0.935125	0.974891	0.000630919
1.40275	0.965661	0.000635004
2.10425	0.954667	0.000637805
3.15638	0.942072	0.000868793
4.7345	0.928265	0.00088467
7.10187	0.913489	0.00096495
10.6527	0.898278	0.00127107
15.9793	0.882437	0.00135978
23.9689	0.865852	0.00130171
35.9532	0.848686	0.00161213
53.9299	0.830092	0.00205673
80.8949	0.810515	0.00212237
121.342	0.789414	0.00232188
182.014	0.766701	0.00230532
273.021	0.742467	0.00260309
409.531	0.716489	0.00297862
614.296	0.688449	0.00295301
921.444	0.658972	0.00314747
1382.17	0.626576	0.00362405
2073.25	0.591847	0.00393395
3109.87	0.554357	0.00409255
4664.81	0.515188	0.00468703
6997.22	0.472626	0.0047335
10495.8	0.427873	0.00500807
15743.7	0.380185	0.00490062
23615.6	0.330711	0.00493639
35423.4	0.279948	0.00425182
53135.1	0.228451	0.00470383
79702.7	0.177885	0.00390456
119554	0.131274	0.00324201
179331	0.0913435	0.00323492
268997	0.0560201	0.00171673
403495	0.0306658	0.00181109
605242	0.0144653	0.00114607
907863	0.00499616	0.00176607



==> chi2cubic85.dat <==
0	1	0
0.000125	0.999998	4.84418e-06
0.00025	0.999992	1.08319e-05
0.000375	0.999988	1.40768e-05
0.000625	0.999982	1.88308e-05
0.000875	0.999972	2.58356e-05
0.001375	0.999962	2.52744e-05
0.002125	0.999946	3.48197e-05
0.003125	0.999922	3.78342e-05
0.00475	0.999881	3.80747e-05
0.007125	0.999842	3.54137e-05
0.01075	0.999744	5.20983e-05
0.016125	0.999612	5.40632e-05
0.02425	0.999403	7.84431e-05
0.036375	0.999095	5.07805e-05
0.054625	0.998608	0.000120067
0.082	0.997823	0.000188232
0.123125	0.996771	0.000211251
0.184625	0.995299	0.000179293
0.277	0.993111	0.000219514
0.415625	0.990052	0.000174091
0.623375	0.985551	0.000199965
0.935125	0.979819	0.000381923
1.40275	0.972466	0.000482865
2.10425	0.963496	0.000806134
3.15638	0.953298	0.00121446
4.7345	0.942168	0.00142833
7.10187	0.930688	0.0014459
10.6527	0.918339	0.000999326
15.9793	0.906273	0.00116581
23.9689	0.893459	0.00157308
35.9532	0.880193	0.00168788
53.9299	0.866195	0.00154011
80.8949	0.851544	0.00129514
121.342	0.836103	0.00113931
182.014	0.81941	0.00210837
273.021	0.802024	0.00118458
409.531	0.78339	0.00104477
614.296	0.762834	0.00139007
921.444	0.740262	0.00217828
1382.17	0.717641	0.00354606
2073.25	0.693477	0.00361875
3109.87	0.665464	0.00323841
4664.81	0.638529	0.00449289
6997.22	0.607096	0.00438559
10495.8	0.574245	0.0050022
15743.7	0.53763	0.00566082
23615.6	0.49775	0.00472393
35423.4	0.455156	0.00484313
53135.1	0.409265	0.00367213
79702.7	0.360441	0.00575897
119554	0.308577	0.00476424
179331	0.255456	0.00552433
268997	0.201555	0.0059563
403495	0.149628	0.00455248
605242	0.103206	0.00188768
907863	0.0651777	0.00166346


==> chi2layer16_83.dat <==
0	1	0
2.2777e-05	0.999999	0
4.55539e-05	0.999998	0
6.83309e-05	0.999998	0
0.000113885	0.999996	0
0.000159439	0.999995	0
0.000250547	0.999993	0
0.000387208	0.999986	0
0.000569424	0.999978	0
0.000865525	0.999965	0
0.00129829	0.999946	0
0.00195882	0.999921	0
0.00293823	0.999885	0
0.00441873	0.999826	0
0.0066281	0.999738	0
0.00995353	0.999606	0
0.0149417	0.999399	0
0.0224353	0.9991	0
0.0336416	0.998635	0
0.0504738	0.997956	0
0.0757334	0.996939	0
0.113589	0.99547	0
0.170394	0.993304	0
0.255603	0.990172	0
0.383427	0.985717	0
0.575141	0.979479	0
0.8627	0.971128	0
1.29407	0.960088	0
1.9411	0.946494	0
2.91167	0.930576	0
4.36751	0.913364	0
6.55125	0.895035	0
9.82687	0.875985	0
14.7403	0.8562	0
22.1105	0.83613	0
33.1657	0.81529	0
49.7486	0.793689	0
74.623	0.771189	0
111.934	0.748458	0
167.902	0.725694	0
251.852	0.702702	0
377.779	0.680457	0
566.668	0.657898	0
850.002	0.635834	0
1275	0.613741	0
1912.5	0.591948	0
2868.76	0.56946	0
4303.14	0.545747	0
6454.7	0.520526	0
9682.06	0.492907	0
14523.1	0.463122	0
21784.6	0.429872	0
32676.9	0.392181	0
49015.4	0.351563	0
73523.1	0.307468	0
110285	0.260978	0
165427	0.213072	0
248141	0.16596	0
372211	0.122296	0
558316	0.0838407	0
837474	0.0533065	0

==> chi2layer2_83.dat <==
0	1	0
0.000182216	0.999992	0
0.000364431	0.999985	0
0.000546647	0.999979	0
0.000911079	0.999967	0
0.00127551	0.999947	0
0.00200437	0.999919	0
0.00309767	0.999873	0
0.00455539	0.99982	0
0.0069242	0.999724	0
0.0103863	0.99959	0
0.0156706	0.999373	0
0.0235058	0.999062	0
0.0353499	0.998588	0
0.0530248	0.997889	0
0.0796283	0.996878	0
0.119534	0.995302	0
0.179483	0.992997	0
0.269133	0.989728	0
0.40379	0.985019	0
0.605867	0.978586	0
0.90871	0.96997	0
1.36316	0.958825	0
2.04483	0.945403	0
3.06742	0.929952	0
4.60113	0.913214	0
6.9016	0.894956	0
10.3526	0.876232	0
15.5288	0.856587	0
23.2934	0.836438	0
34.9401	0.814833	0
52.41	0.79233	0
78.615	0.768869	0
117.923	0.743701	0
176.884	0.717487	0
265.326	0.68981	0
397.989	0.66088	0
596.984	0.630746	0
895.475	0.598883	0
1343.21	0.565444	0
2014.82	0.530294	0
3022.23	0.493121	0
4533.34	0.453465	0
6800.02	0.411371	0
10200	0.366532	0
15300	0.320297	0
22950.1	0.271504	0
34425.1	0.222935	0
51637.6	0.174794	0
77456.5	0.129192	0
116185	0.088911	0
174277	0.0558958	0
261416	0.0311624	0
392123	0.0145221	0
588185	0.0048814	0
882277	0.00104165	0
1.32342e+06	8.92804e-05	0
1.98512e+06	-4.38901e-05	0



==> chi2layer4_83.dat <==
0	1	0
9.11079e-05	0.999997	0
0.000182216	0.999992	0
0.000273324	0.999988	0
0.000455539	0.999981	0
0.000637755	0.999973	0
0.00100219	0.999957	0
0.00154883	0.999934	0
0.0022777	0.999903	0
0.0034621	0.999853	0
0.00519315	0.99978	0
0.00783528	0.999674	0
0.0117529	0.999519	0
0.0176749	0.999267	0
0.0265124	0.998915	0
0.0398141	0.998391	0
0.0597668	0.997605	0
0.0897413	0.996416	0
0.134566	0.994687	0
0.201895	0.992197	0
0.302934	0.988438	0
0.454355	0.983275	0
0.681578	0.976175	0
1.02241	0.966822	0
1.53371	0.954792	0
2.30056	0.940436	0
3.4508	0.923917	0
5.17629	0.906361	0
7.7644	0.887875	0
11.6467	0.868654	0
17.47	0.848983	0
26.205	0.828588	0
39.3075	0.807244	0
58.9613	0.78495	0
88.442	0.761821	0
132.663	0.737839	0
198.995	0.712987	0
298.492	0.687712	0
447.738	0.661629	0
671.607	0.635145	0
1007.41	0.607685	0
1511.11	0.579466	0
2266.67	0.549719	0
3400.01	0.518435	0
5100.01	0.484599	0
7650.02	0.448486	0
11475	0.409125	0
17212.5	0.366962	0
25818.8	0.322344	0
38728.2	0.275394	0
58092.3	0.228054	0
87138.5	0.181191	0
130708	0.13635	0
196062	0.0963885	0
294092	0.0612034	0
441139	0.0365417	0
661708	0.0183165	0
992562	0.00716346	0
1.48884e+06	0.00313808	0
2.23326e+06	0.000560421	0
3.3499e+06	0.000237584	0


==> chi2layer8_83.dat <==
0	1	0
4.55539e-05	0.999998	0
9.11079e-05	0.999996	0
0.000136662	0.999995	0
0.00022777	0.99999	0
0.000318878	0.999984	0
0.000501093	0.999975	0
0.000774417	0.999964	0
0.00113885	0.999947	0
0.00173105	0.999925	0
0.00259657	0.99989	0
0.00391764	0.999836	0
0.00587646	0.999758	0
0.00883746	0.999637	0
0.0132562	0.999453	0
0.0199071	0.999192	0
0.0298834	0.998794	0
0.0448706	0.998201	0
0.0672832	0.997311	0
0.100948	0.995989	0
0.151467	0.994009	0
0.227177	0.991212	0
0.340789	0.987177	0
0.511206	0.98142	0
0.766855	0.973649	0
1.15028	0.963459	0
1.7254	0.950728	0
2.58815	0.935609	0
3.8822	0.918675	0
5.82334	0.900655	0
8.73501	0.88184	0
13.1025	0.862508	0
19.6537	0.842263	0
29.4806	0.821766	0
44.221	0.799941	0
66.3315	0.777631	0
99.4973	0.754601	0
149.246	0.731253	0
223.869	0.707631	0
335.803	0.683937	0
503.705	0.660127	0
755.557	0.636309	0
1133.34	0.612573	0
1700	0.587947	0
2550.01	0.562643	0
3825.01	0.535695	0
5737.51	0.506988	0
8606.27	0.47589	0
12909.4	0.44174	0
19364.1	0.403925	0
29046.2	0.363105	0
43569.3	0.320002	0
65353.9	0.273833	0
98030.8	0.226707	0
147046	0.179595	0
220569	0.135138	0
330854	0.0950779	0
496281	0.0615607	0
744422	0.0380045	0
1.11663e+06	0.0191639	0
1.67495e+06	0.00883818	0


==> chi4cubic74.dat <==
0	-4.51109e-10	4.58265e-10
0.000125	8.99085e-05	6.51918e-05
0.00025	0.000179587	9.82726e-05
0.000375	0.000268786	0.000119154
0.000625	0.000447532	0.000156203
0.000875	0.000633391	0.000176649
0.001375	0.00101466	0.000257605
0.002125	0.00160052	0.000392966
0.003125	0.00234738	0.000515769
0.00475	0.00358274	0.000772774
0.007125	0.00532736	0.00103661
0.01075	0.00801997	0.00156848
0.016125	0.0119664	0.00225739
0.02425	0.017787	0.00330634
0.036375	0.0267474	0.00475062
0.054625	0.0396279	0.00715506
0.082	0.0592215	0.0111949
0.123125	0.0865735	0.0165769
0.184625	0.124663	0.022771
0.277	0.180516	0.0318844
0.415625	0.255676	0.045201
0.623375	0.347876	0.0618184
0.935125	0.463348	0.0880043
1.40275	0.606459	0.117972
2.10425	0.754406	0.138202
3.15638	0.916979	0.160794
4.7345	1.07078	0.187131
7.10187	1.22692	0.190825
10.6527	1.35375	0.228749
15.9793	1.44243	0.252821
23.9689	1.49008	0.26078
35.9532	1.52667	0.274178
53.9299	1.52633	0.267524
80.8949	1.50679	0.286211
121.342	1.47973	0.273021
182.014	1.43346	0.254217
273.021	1.39667	0.247231
409.531	1.32064	0.222663
614.296	1.23233	0.207973
921.444	1.17179	0.200645
1382.17	1.10196	0.149936
2073.25	0.998165	0.204559
3109.87	0.995727	0.196934
4664.81	0.978152	0.145526
6997.22	0.964886	0.117817
10495.8	0.986705	0.152527
15743.7	0.998185	0.12328
23615.6	1.00445	0.125054
35423.4	0.991255	0.132992
53135.1	1.01856	0.184481
79702.7	0.994117	0.159217
119554	1.01704	0.161476
179331	0.992185	0.20284
268997	1.00629	0.170957
403495	1.00742	0.124035
605242	0.982834	0.192457
907863	0.987516	0.187803



==> chi4cubic78.dat <==
0	-2.32831e-10	2.31792e-10
0.000125	5.11051e-05	5.78324e-05
0.00025	0.000124775	8.81538e-05
0.000375	0.000189903	0.000107357
0.000625	0.000322767	0.000136433
0.000875	0.000462603	0.000178557
0.001375	0.000766946	0.000261305
0.002125	0.00115085	0.000331169
0.003125	0.00172157	0.000415746
0.00475	0.00262096	0.0006581
0.007125	0.00390219	0.000982597
0.01075	0.00582282	0.00136131
0.016125	0.00878664	0.00197447
0.02425	0.0131501	0.00265697
0.036375	0.0195793	0.0034218
0.054625	0.0286191	0.00503476
0.082	0.0422462	0.007397
0.123125	0.0633182	0.00926445
0.184625	0.0926478	0.0128254
0.277	0.131426	0.0183332
0.415625	0.192554	0.0316736
0.623375	0.272933	0.0510354
0.935125	0.369665	0.064081
1.40275	0.482593	0.0771446
2.10425	0.62452	0.0968573
3.15638	0.80498	0.115797
4.7345	0.953564	0.163635
7.10187	1.1801	0.207729
10.6527	1.41622	0.217265
15.9793	1.58598	0.258187
23.9689	1.72496	0.247734
35.9532	1.90677	0.365714
53.9299	1.95078	0.37126
80.8949	2.0481	0.338847
121.342	2.07366	0.367778
182.014	2.08466	0.362924
273.021	2.02464	0.382417
409.531	2.01224	0.320832
614.296	1.99622	0.321854
921.444	1.79555	0.297136
1382.17	1.67959	0.351773
2073.25	1.52658	0.257991
3109.87	1.39186	0.273186
4664.81	1.28134	0.186028
6997.22	1.19206	0.191588
10495.8	1.01431	0.165304
15743.7	1.0145	0.203208
23615.6	1.02237	0.171996
35423.4	1.03966	0.227878
53135.1	0.959669	0.157362
79702.7	0.987583	0.162946
119554	1.00142	0.199049
179331	0.988248	0.152644
268997	0.999944	0.158491
403495	0.987176	0.121423
605242	0.977477	0.129879
907863	1.00793	0.140368


==> chi4cubic80.dat <==
0	0	1.2977e-11
0.000125	4.98348e-05	5.87773e-05
0.00025	0.000101683	9.1125e-05
0.000375	0.00015373	0.000108652
0.000625	0.000247627	0.000123686
0.000875	0.000359184	0.000152343
0.001375	0.000535445	0.000181223
0.002125	0.000909416	0.00027626
0.003125	0.00136044	0.000382537
0.00475	0.00203611	0.000480248
0.007125	0.00311964	0.000747205
0.01075	0.00473001	0.00102179
0.016125	0.00688995	0.00140111
0.02425	0.0102138	0.0021425
0.036375	0.0152463	0.00251098
0.054625	0.0229794	0.0038877
0.082	0.0342322	0.00649814
0.123125	0.0492635	0.0092601
0.184625	0.0745025	0.0130379
0.277	0.107013	0.0194651
0.415625	0.153296	0.022746
0.623375	0.21564	0.0312775
0.935125	0.299986	0.0478113
1.40275	0.402076	0.0698907
2.10425	0.536449	0.077952
3.15638	0.693517	0.123027
4.7345	0.882498	0.128036
7.10187	1.08128	0.169375
10.6527	1.32355	0.226897
15.9793	1.52816	0.239614
23.9689	1.75254	0.299521
35.9532	2.05632	0.341042
53.9299	2.29806	0.389194
80.8949	2.45487	0.401692
121.342	2.58372	0.402262
182.014	2.66161	0.370066
273.021	2.74849	0.453866
409.531	2.79953	0.547573
614.296	2.83791	0.552859
921.444	2.66344	0.502419
1382.17	2.67328	0.432411
2073.25	2.37451	0.435777
3109.87	2.13303	0.358066
4664.81	1.87976	0.336075
6997.22	1.67014	0.329184
10495.8	1.45481	0.268558
15743.7	1.23333	0.246965
23615.6	1.1096	0.191758
35423.4	1.02212	0.201669
53135.1	0.982786	0.163123
79702.7	1.01458	0.13306
119554	1.02263	0.177394
179331	1.01372	0.254783
268997	0.995031	0.168404
403495	0.972173	0.209283
605242	0.989956	0.140429
907863	0.997462	0.117918


==> chi4cubic82.dat <==
0	3.7835e-10	3.81875e-10
0.000125	4.271e-05	6.31399e-05
0.00025	8.82505e-05	9.2489e-05
0.000375	0.000121051	9.84139e-05
0.000625	0.000215925	0.000144057
0.000875	0.000288856	0.000173666
0.001375	0.000458343	0.000216044
0.002125	0.000687873	0.000246398
0.003125	0.00102229	0.000326995
0.00475	0.00150738	0.000413369
0.007125	0.0023112	0.000583774
0.01075	0.00371501	0.000999192
0.016125	0.00543888	0.00131735
0.02425	0.00813312	0.00195678
0.036375	0.0125695	0.00271573
0.054625	0.0184717	0.0034905
0.082	0.0268348	0.00516707
0.123125	0.0412084	0.0079978
0.184625	0.0598762	0.0119622
0.277	0.0862418	0.015005
0.415625	0.123036	0.0210858
0.623375	0.177834	0.026733
0.935125	0.240283	0.0433959
1.40275	0.326065	0.0533839
2.10425	0.43614	0.0752973
3.15638	0.576677	0.0950239
4.7345	0.75478	0.109881
7.10187	0.955018	0.155201
10.6527	1.20598	0.224683
15.9793	1.44846	0.274791
23.9689	1.66865	0.302985
35.9532	1.95242	0.387967
53.9299	2.34221	0.406388
80.8949	2.56027	0.494379
121.342	2.99594	0.519704
182.014	3.23008	0.573229
273.021	3.58265	0.661505
409.531	3.92983	0.617797
614.296	4.1644	0.675556
921.444	4.3908	0.701056
1382.17	4.41055	0.773532
2073.25	4.48417	0.796998
3109.87	4.29431	0.826072
4664.81	4.02473	0.656368
6997.22	3.68481	0.594943
10495.8	3.16908	0.592236
15743.7	2.76	0.531631
23615.6	2.18391	0.35487
35423.4	1.81503	0.345405
53135.1	1.44415	0.238669
79702.7	1.20274	0.219141
119554	1.0939	0.175129
179331	1.01306	0.156583
268997	1.02743	0.188192
403495	1.043047	0.119081
605242	1.054179	0.163756
907863	1.046564	0.18148


==> chi4cubic83.dat <==
0	-2.32831e-10	2.51207e-10
0.000125	2.34559e-05	5.0061e-05
0.00025	3.89953e-05	6.17074e-05
0.000375	7.36717e-05	9.17783e-05
0.000625	0.000138088	0.000104433
0.000875	0.000201086	0.00011443
0.001375	0.000372293	0.000185764
0.002125	0.000583702	0.000253259
0.003125	0.000938123	0.000372198
0.00475	0.00139132	0.000484855
0.007125	0.00206029	0.00056024
0.01075	0.00304452	0.000682531
0.016125	0.00449823	0.00114987
0.02425	0.00681217	0.00153585
0.036375	0.0103828	0.00218941
0.054625	0.0154682	0.00291609
0.082	0.0232332	0.00352379
0.123125	0.0343253	0.00551927
0.184625	0.0494551	0.00848354
0.277	0.0718948	0.0115152
0.415625	0.099021	0.0158553
0.623375	0.151088	0.0254106
0.935125	0.217861	0.0401439
1.40275	0.304598	0.062745
2.10425	0.422514	0.0905405
3.15638	0.558011	0.11923
4.7345	0.709111	0.132383
7.10187	0.912175	0.144488
10.6527	1.11254	0.159116
15.9793	1.40283	0.194286
23.9689	1.70846	0.177264
35.9532	1.99059	0.255449
53.9299	2.32314	0.329191
80.8949	2.71965	0.342981
121.342	3.21364	0.490966
182.014	3.6879	0.489886
273.021	4.2508	0.619078
409.531	4.85892	0.896634
614.296	5.35346	1.16209
921.444	5.83814	1.11443
1382.17	6.18582	1.09956
2073.25	6.49954	1.14919
3109.87	6.63202	1.20969
4664.81	6.66392	0.969386
6997.22	6.48889	0.958735
10495.8	5.79531	0.95943
15743.7	5.18051	0.931276
23615.6	4.54971	0.818191
35423.4	3.79719	0.597925
53135.1	2.85436	0.538316
79702.7	2.27771	0.37023
119554	1.76649	0.320885
179331	1.48799	0.310951
268997	1.22646	0.211466
403495	1.06491	0.208472
605242	1.03102	0.207815
907863	1.04144	0.135579


==> chi4cubic84.dat <==
0	-2.91038e-10	2.81085e-10
0.000125	4.298e-05	6.80131e-05
0.00025	8.54198e-05	8.01965e-05
0.000375	0.000106437	8.50266e-05
0.000625	0.000185069	0.000132585
0.000875	0.00025906	0.000183215
0.001375	0.000452506	0.000256066
0.002125	0.000669299	0.000309976
0.003125	0.000914219	0.000313043
0.00475	0.00134502	0.000347118
0.007125	0.00196218	0.000500274
0.01075	0.00298325	0.000665826
0.016125	0.00430274	0.000905857
0.02425	0.00655503	0.00134
0.036375	0.00906799	0.00172737
0.054625	0.0129417	0.00267004
0.082	0.0192249	0.00375849
0.123125	0.0287981	0.00618255
0.184625	0.0401074	0.00799548
0.277	0.0621285	0.00962428
0.415625	0.0876725	0.0130605
0.623375	0.124194	0.0173322
0.935125	0.183944	0.028118
1.40275	0.256606	0.0420151
2.10425	0.353772	0.0654948
3.15638	0.479282	0.073002
4.7345	0.611702	0.124426
7.10187	0.815794	0.148323
10.6527	0.997287	0.191552
15.9793	1.27193	0.257543
23.9689	1.53305	0.320267
35.9532	1.79602	0.313477
53.9299	2.106	0.447711
80.8949	2.56704	0.46554
121.342	3.01287	0.586111
182.014	3.48046	0.621262
273.021	4.01951	0.679615
409.531	4.72758	1.04594
614.296	5.56618	1.14413
921.444	6.36191	1.44133
1382.17	7.14587	1.45277
2073.25	7.96044	1.74108
3109.87	8.40555	1.92993
4664.81	9.1516	1.78746
6997.22	9.78371	1.94696
10495.8	10.1568	1.86352
15743.7	10.0972	1.55829
23615.6	9.79295	1.59487
35423.4	8.79121	1.24596
53135.1	7.47001	1.48307
79702.7	5.91168	1.23608
119554	4.8063	0.871033
179331	3.59495	0.622697
268997	2.50879	0.425604
403495	1.94896	0.396273
605242	1.46574	0.233561
907863	1.21321	0.167172


==> chi4cubic85.dat <==
0	5.82077e-11	8.4994e-11
0.000125	1.19958e-05	3.74003e-05
0.00025	5.96037e-05	8.27523e-05
0.000375	9.49153e-05	0.000107061
0.000625	0.000141472	0.000139204
0.000875	0.00023421	0.000243972
0.001375	0.000312661	0.000229444
0.002125	0.000421544	0.000275782
0.003125	0.000611975	0.000299277
0.00475	0.000919043	0.000310012
0.007125	0.00123058	0.00033101
0.01075	0.00193944	0.000408433
0.016125	0.0031837	0.000767407
0.02425	0.00490609	0.00097201
0.036375	0.00765629	0.00164717
0.054625	0.0110767	0.00189864
0.082	0.0178289	0.00195408
0.123125	0.0271864	0.00225153
0.184625	0.0379444	0.00427025
0.277	0.055466	0.00621581
0.415625	0.0791546	0.0122687
0.623375	0.113465	0.0125334
0.935125	0.153997	0.0229011
1.40275	0.230602	0.0392809
2.10425	0.325606	0.0442787
3.15638	0.418014	0.0600014
4.7345	0.550881	0.0781446
7.10187	0.696809	0.0899991
10.6527	0.9334	0.121055
15.9793	1.17055	0.259593
23.9689	1.4335	0.225129
35.9532	1.6899	0.335135
53.9299	2.07559	0.247847
80.8949	2.51413	0.410746
121.342	2.83793	0.449118
182.014	3.62309	0.668404
273.021	4.22847	0.659526
409.531	4.89503	0.965941
614.296	5.83517	1.08857
921.444	6.61159	1.51743
1382.17	7.96787	1.63912
2073.25	9.24778	1.43666
3109.87	10.3029	1.98206
4664.81	12.3166	2.98912
6997.22	13.3784	3.38879
10495.8	14.8618	3.53981
15743.7	17.3727	4.04221
23615.6	18.501	3.43766
35423.4	19.5003	5.38592
53135.1	20.7699	6.57415
79702.7	20.5196	5.59522
119554	19.1444	5.80777
179331	16.5193	4.87026
268997	12.3745	3.15559
403495	9.13909	2.19815
605242	6.19635	1.38939
907863	3.47133	0.740211


==> chi4layer16_83.dat <==
0	0	3.96572e-11
2.2777e-05	9.45409e-06	1.11695e-05
4.55539e-05	1.0625e-05	1.28137e-05
6.83309e-05	1.64402e-05	1.64013e-05
0.000113885	2.686e-05	2.6569e-05
0.000159439	3.47767e-05	3.50511e-05
0.000250547	5.13287e-05	4.06459e-05
0.000387208	9.84876e-05	5.67344e-05
0.000569424	0.00014498	5.3064e-05
0.000865525	0.000228548	6.71139e-05
0.00129829	0.000365829	0.000113751
0.00195882	0.000571882	0.000154924
0.00293823	0.000815849	0.000170074
0.00441873	0.0012039	0.000214536
0.0066281	0.00185357	0.000449404
0.00995353	0.00284858	0.000695978
0.0149417	0.0043302	0.000953476
0.0224353	0.00640398	0.00116798
0.0336416	0.00951882	0.00189194
0.0504738	0.0138983	0.00330662
0.0757334	0.0210987	0.00341349
0.113589	0.0322386	0.00507959
0.170394	0.0475194	0.0118143
0.255603	0.0717663	0.0126538
0.383427	0.0984377	0.0173089
0.575141	0.145049	0.0231929
0.8627	0.191605	0.0278102
1.29407	0.264459	0.0478775
1.9411	0.343019	0.0706
2.91167	0.476716	0.08943
4.36751	0.613446	0.0934177
6.55125	0.742308	0.155519
9.82687	0.893825	0.127713
14.7403	1.10066	0.177206
22.1105	1.31455	0.249094
33.1657	1.49999	0.34101
49.7486	1.63007	0.399066
74.623	1.84546	0.290355
111.934	2.11789	0.319628
167.902	2.36574	0.320349
251.852	2.49611	0.411916
377.779	2.87111	0.408793
566.668	3.27054	0.432519
850.002	3.66416	0.644058
1275	4.24951	0.66111
1912.5	5.23725	0.911395
2868.76	5.98377	1.1043
4303.14	7.19245	1.27745
6454.7	8.6843	1.7427
9682.06	11.0073	2.40906
14523.1	13.2366	2.7474
21784.6	16.1497	3.66537
32676.9	18.4206	3.18731
49015.4	20.1243	3.26689
73523.1	21.0427	2.17678
110285	20.8887	3.3733
165427	18.2605	3.79424
248141	14.3663	2.35018
372211	10.3939	2.27374
558316	7.55084	1.4047
837474	5.25171	1.04880

==> chi4layer2_83.dat <==
0	2.91038e-11	2.45616e-11
0.000182216	5.40156e-05	5.95448e-05
0.000364431	0.000104593	8.90546e-05
0.000546647	0.000149065	9.32436e-05
0.000911079	0.000234076	0.000132446
0.00127551	0.000380877	0.000159138
0.00200437	0.000570552	0.000195799
0.00309767	0.000896841	0.000239331
0.00455539	0.00127609	0.000321927
0.0069242	0.00198051	0.000442718
0.0103863	0.00290973	0.000524044
0.0156706	0.00449389	0.000720939
0.0235058	0.00665271	0.0009411
0.0353499	0.00990923	0.00153525
0.0530248	0.0151696	0.00214724
0.0796283	0.0222476	0.00300976
0.119534	0.0332385	0.00404328
0.179483	0.0500027	0.00597283
0.269133	0.0721895	0.00933289
0.40379	0.102709	0.0125884
0.605867	0.14597	0.0167823
0.90871	0.205241	0.0237937
1.36316	0.283437	0.0350122
2.04483	0.372684	0.040342
3.06742	0.497684	0.061769
4.60113	0.630467	0.0812147
6.9016	0.78658	0.100495
10.3526	0.969382	0.117375
15.5288	1.16374	0.142305
23.2934	1.40645	0.182293
34.9401	1.6793	0.164729
52.41	1.97535	0.257799
78.615	2.23368	0.26952
117.923	2.56319	0.294402
176.884	2.88409	0.324885
265.326	3.22808	0.383559
397.989	3.70622	0.415689
596.984	4.11413	0.432466
895.475	4.62385	0.641923
1343.21	5.06211	0.542349
2014.82	5.57676	0.680366
3022.23	6.08479	0.788295
4533.34	6.531	0.87368
6800.02	6.79594	0.861284
10200	6.88254	0.894967
15300	6.79152	0.868153
22950.1	6.37355	0.728194
34425.1	5.51332	0.718456
51637.6	4.70987	0.54197
77456.5	3.66484	0.507531
116185	2.86127	0.276169
174277	2.02074	0.30046
261416	1.65063	0.191004
392123	1.26871	0.07343
588185	1.13177	0.243815
882277	0.95201	0.101703
1.32342e+06	1.01284	0.0743312


==> chi4layer4_83.dat <==
0	1.16415e-10	1.07739e-10
9.11079e-05	2.25292e-05	3.09031e-05
0.000182216	5.53211e-05	5.11476e-05
0.000273324	8.19367e-05	6.50088e-05
0.000455539	0.000135876	7.29245e-05
0.000637755	0.000188029	7.52917e-05
0.00100219	0.000305494	0.000106438
0.00154883	0.00046401	0.000132021
0.0022777	0.000680657	0.000159283
0.0034621	0.00101026	0.000189562
0.00519315	0.0015397	0.000265901
0.00783528	0.00228778	0.000340933
0.0117529	0.00329862	0.000512326
0.0176749	0.00509349	0.000689702
0.0265124	0.00758118	0.00107965
0.0398141	0.0112498	0.00178221
0.0597668	0.0168192	0.00242033
0.0897413	0.0250542	0.00347428
0.134566	0.038214	0.00432058
0.201895	0.0549764	0.00654529
0.302934	0.0804271	0.00945696
0.454355	0.11494	0.0140758
0.681578	0.162427	0.0202932
1.02241	0.221613	0.0265919
1.53371	0.298635	0.032287
2.30056	0.396132	0.0501831
3.4508	0.517352	0.0550164
5.17629	0.65658	0.0748674
7.7644	0.831978	0.10985
11.6467	0.998178	0.11701
17.47	1.17615	0.137646
26.205	1.4166	0.183728
39.3075	1.60938	0.2124
58.9613	1.89751	0.2605
88.442	2.10355	0.261397
132.663	2.39775	0.303572
198.995	2.65518	0.347416
298.492	3.04696	0.365483
447.738	3.44943	0.39146
671.607	3.91166	0.384914
1007.41	4.48428	0.51361
1511.11	5.0197	0.720171
2266.67	5.83398	0.804749
3400.01	6.51533	0.887464
5100.01	7.42381	1.00722
7650.02	8.29921	0.969864
11475	9.01204	1.17126
17212.5	9.3546	1.18527
25818.8	9.06116	1.1785
38728.2	8.49185	0.943342
58092.3	7.73002	0.851171
87138.5	6.37612	0.809616
130708	5.16017	0.677694
196062	3.96275	0.581168
294092	3.04516	0.5
441139	2.25548	0.45
661708	1.61552	0.37
992562	1.31507	0.34
1.48884e+06	1.28413	0.35
2.23326e+06	0.96149	0.32
3.3499e+06	1.0095	0.28



==> chi4layer8_83.dat <==
0	-3.49246e-10	3.73781e-10
4.55539e-05	1.32007e-05	2.23225e-05
9.11079e-05	2.82415e-05	2.61021e-05
0.000136662	3.61794e-05	3.06264e-05
0.00022777	7.11768e-05	5.59089e-05
0.000318878	0.000113885	7.06798e-05
0.000501093	0.000185208	7.23664e-05
0.000774417	0.000261911	9.2528e-05
0.00113885	0.000368592	0.000118158
0.00173105	0.000527257	0.000151506
0.00259657	0.000784165	0.000209588
0.00391764	0.00118266	0.000324947
0.00587646	0.00170675	0.000404199
0.00883746	0.00253714	0.00054331
0.0132562	0.00377664	0.000687403
0.0199071	0.00543791	0.00100116
0.0298834	0.00801857	0.00138197
0.0448706	0.0120364	0.00237188
0.0672832	0.0182298	0.00307261
0.100948	0.0267718	0.00432213
0.151467	0.0395511	0.00662033
0.227177	0.0587453	0.0129471
0.340789	0.0907108	0.0214612
0.511206	0.131313	0.0282747
0.766855	0.188708	0.0374272
1.15028	0.243779	0.0355963
1.7254	0.314996	0.0461656
2.58815	0.413742	0.0525418
3.8822	0.529821	0.0750606
5.82334	0.670334	0.0960704
8.73501	0.830623	0.137169
13.1025	1.05713	0.198398
19.6537	1.24688	0.195973
29.4806	1.44908	0.218193
44.221	1.64991	0.242465
66.3315	1.91194	0.3715
99.4973	2.075	0.332515
149.246	2.24948	0.398874
223.869	2.53872	0.456553
335.803	2.85352	0.462862
503.705	3.26389	0.69824
755.557	3.75943	0.745932
1133.34	4.47639	0.873864
1700	5.18993	1.09334
2550.01	6.00591	1.26348
3825.01	7.24157	1.3008
5737.51	8.24978	1.61425
8606.27	9.24609	1.42341
12909.4	10.6831	1.4778
19364.1	11.9423	1.5596
29046.2	12.9657	1.6944
43569.3	13.2519	1.82339
65353.9	12.6471	2.31355
98030.8	11.6109	1.99418
147046	9.88165	1.59759
220569	7.95974	1.3956
330854	5.81119	0.856666
496281	4.21957	0.720181
744422	2.89815	0.708473
1.11663e+06	2.27002	0.683637
1.67495e+06	1.41081	0.673397


==> eta_t.dat <==
x	y	yerror
0	3.23545	0.12
0.0625	4.08744	0.42
0.125	4.48039	0.24
0.25	4.82026	0.18
0.5	5.14132	0.46
1	5.61267	0.42



==> fBif.dat <==
0.9999	0.187553
0.9998	0.187605
0.9997	0.187658
0.9996	0.187711
0.9995	0.187764
0.9994	0.187817
0.9993	0.18787
0.9992	0.187922
0.9991	0.187975
0.999	0.188028
0.9989	0.188081
0.9988	0.188135
0.9987	0.188188
0.9986	0.188241
0.9985	0.188294
0.9984	0.188347
0.9983	0.1884
0.9982	0.188454
0.9981	0.188507
0.998	0.18856
0.9979	0.188614
0.9978	0.188667
0.9977	0.18872
0.9976	0.188774
0.9975	0.188827
0.9974	0.188881
0.9973	0.188934
0.9972	0.188988
0.9971	0.189042
0.997	0.189095
0.9969	0.189149
0.9968	0.189203
0.9967	0.189256
0.9966	0.18931
0.9965	0.189364
0.9964	0.189418
0.9963	0.189472
0.9962	0.189526
0.9961	0.18958
0.996	0.189634
0.9959	0.189688
0.9958	0.189742
0.9957	0.189796
0.9956	0.18985
0.9955	0.189904
0.9954	0.189958
0.9953	0.190013
0.9952	0.190067
0.9951	0.190121
0.995	0.190175
0.9949	0.19023
0.9948	0.190284
0.9947	0.190339
0.9946	0.190393
0.9945	0.190448
0.9944	0.190502
0.9943	0.190557
0.9942	0.190611
0.9941	0.190666
0.994	0.190721
0.9939	0.190775
0.9938	0.19083
0.9937	0.190885
0.9936	0.19094
0.9935	0.190995
0.9934	0.19105
0.9933	0.191105
0.9932	0.19116
0.9931	0.191215
0.993	0.19127
0.9929	0.191325
0.9928	0.19138
0.9927	0.191435
0.9926	0.19149
0.9925	0.191545
0.9924	0.1916
0.9923	0.191656
0.9922	0.191711
0.9921	0.191766
0.992	0.191822
0.9919	0.191877
0.9918	0.191933
0.9917	0.191988
0.9916	0.192044
0.9915	0.192099
0.9914	0.192155
0.9913	0.192211
0.9912	0.192266
0.9911	0.192322
0.991	0.192378
0.9909	0.192433
0.9908	0.192489
0.9907	0.192545
0.9906	0.192601
0.9905	0.192657
0.9904	0.192713
0.9903	0.192769
0.9902	0.192825
0.9901	0.192881
0.99	0.192937
0.9899	0.192993
0.9898	0.193049
0.9897	0.193106
0.9896	0.193162
0.9895	0.193218
0.9894	0.193275
0.9893	0.193331
0.9892	0.193387
0.9891	0.193444
0.989	0.1935
0.9889	0.193557
0.9888	0.193613
0.9887	0.19367
0.9886	0.193726
0.9885	0.193783
0.9884	0.19384
0.9883	0.193897
0.9882	0.193953
0.9881	0.19401
0.988	0.194067
0.9879	0.194124
0.9878	0.194181
0.9877	0.194238
0.9876	0.194295
0.9875	0.194352
0.9874	0.194409
0.9873	0.194466
0.9872	0.194523
0.9871	0.19458
0.987	0.194637
0.9869	0.194695
0.9868	0.194752
0.9867	0.194809
0.9866	0.194867
0.9865	0.194924
0.9864	0.194982
0.9863	0.195039
0.9862	0.195097
0.9861	0.195154
0.986	0.195212
0.9859	0.195269
0.9858	0.195327
0.9857	0.195385
0.9856	0.195443
0.9855	0.1955
0.9854	0.195558
0.9853	0.195616
0.9852	0.195674
0.9851	0.195732
0.985	0.19579
0.9849	0.195848
0.9848	0.195906
0.9847	0.195964
0.9846	0.196022
0.9845	0.19608
0.9844	0.196139
0.9843	0.196197
0.9842	0.196255
0.9841	0.196313
0.984	0.196372
0.9839	0.19643
0.9838	0.196489
0.9837	0.196547
0.9836	0.196606
0.9835	0.196664
0.9834	0.196723
0.9833	0.196781
0.9832	0.19684
0.9831	0.196899
0.983	0.196958
0.9829	0.197016
0.9828	0.197075
0.9827	0.197134
0.9826	0.197193
0.9825	0.197252
0.9824	0.197311
0.9823	0.19737
0.9822	0.197429
0.9821	0.197488
0.982	0.197547
0.9819	0.197607
0.9818	0.197666
0.9817	0.197725
0.9816	0.197784
0.9815	0.197844
0.9814	0.197903
0.9813	0.197963
0.9812	0.198022
0.9811	0.198082
0.981	0.198141
0.9809	0.198201
0.9808	0.19826
0.9807	0.19832
0.9806	0.19838
0.9805	0.198439
0.9804	0.198499
0.9803	0.198559
0.9802	0.198619
0.9801	0.198679
0.98	0.198739
0.9799	0.198799
0.9798	0.198859
0.9797	0.198919
0.9796	0.198979
0.9795	0.199039
0.9794	0.1991
0.9793	0.19916
0.9792	0.19922
0.9791	0.19928
0.979	0.199341
0.9789	0.199401
0.9788	0.199462
0.9787	0.199522
0.9786	0.199583
0.9785	0.199643
0.9784	0.199704
0.9783	0.199765
0.9782	0.199825
0.9781	0.199886
0.978	0.199947
0.9779	0.200008
0.9778	0.200068
0.9777	0.200129
0.9776	0.20019
0.9775	0.200251
0.9774	0.200312
0.9773	0.200373
0.9772	0.200435
0.9771	0.200496
0.977	0.200557
0.9769	0.200618
0.9768	0.20068
0.9767	0.200741
0.9766	0.200802
0.9765	0.200864
0.9764	0.200925
0.9763	0.200987
0.9762	0.201048
0.9761	0.20111
0.976	0.201171
0.9759	0.201233
0.9758	0.201295
0.9757	0.201357
0.9756	0.201418
0.9755	0.20148
0.9754	0.201542
0.9753	0.201604
0.9752	0.201666
0.9751	0.201728
0.975	0.20179
0.9749	0.201852
0.9748	0.201914
0.9747	0.201977
0.9746	0.202039
0.9745	0.202101
0.9744	0.202163
0.9743	0.202226
0.9742	0.202288
0.9741	0.202351
0.974	0.202413
0.9739	0.202476
0.9738	0.202538
0.9737	0.202601
0.9736	0.202664
0.9735	0.202726
0.9734	0.202789
0.9733	0.202852
0.9732	0.202915
0.9731	0.202978
0.973	0.203041
0.9729	0.203104
0.9728	0.203167
0.9727	0.20323
0.9726	0.203293
0.9725	0.203356
0.9724	0.203419
0.9723	0.203482
0.9722	0.203546
0.9721	0.203609
0.972	0.203673
0.9719	0.203736
0.9718	0.203799
0.9717	0.203863
0.9716	0.203927
0.9715	0.20399
0.9714	0.204054
0.9713	0.204118
0.9712	0.204181
0.9711	0.204245
0.971	0.204309
0.9709	0.204373
0.9708	0.204437
0.9707	0.204501
0.9706	0.204565
0.9705	0.204629
0.9704	0.204693
0.9703	0.204757
0.9702	0.204821
0.9701	0.204886
0.97	0.20495
0.9699	0.205014
0.9698	0.205079
0.9697	0.205143
0.9696	0.205208
0.9695	0.205272
0.9694	0.205337
0.9693	0.205401
0.9692	0.205466
0.9691	0.205531
0.969	0.205595
0.9689	0.20566
0.9688	0.205725
0.9687	0.20579
0.9686	0.205855
0.9685	0.20592
0.9684	0.205985
0.9683	0.20605
0.9682	0.206115
0.9681	0.20618
0.968	0.206246
0.9679	0.206311
0.9678	0.206376
0.9677	0.206442
0.9676	0.206507
0.9675	0.206573
0.9674	0.206638
0.9673	0.206704
0.9672	0.206769
0.9671	0.206835
0.967	0.206901
0.9669	0.206966
0.9668	0.207032
0.9667	0.207098
0.9666	0.207164
0.9665	0.20723
0.9664	0.207296
0.9663	0.207362
0.9662	0.207428
0.9661	0.207494
0.966	0.20756
0.9659	0.207627
0.9658	0.207693
0.9657	0.207759
0.9656	0.207826
0.9655	0.207892
0.9654	0.207959
0.9653	0.208025
0.9652	0.208092
0.9651	0.208158
0.965	0.208225
0.9649	0.208292
0.9648	0.208359
0.9647	0.208425
0.9646	0.208492
0.9645	0.208559
0.9644	0.208626
0.9643	0.208693
0.9642	0.20876
0.9641	0.208827
0.964	0.208895
0.9639	0.208962
0.9638	0.209029
0.9637	0.209096
0.9636	0.209164
0.9635	0.209231
0.9634	0.209299
0.9633	0.209366
0.9632	0.209434
0.9631	0.209501
0.963	0.209569
0.9629	0.209637
0.9628	0.209705
0.9627	0.209772
0.9626	0.20984
0.9625	0.209908
0.9624	0.209976
0.9623	0.210044
0.9622	0.210112
0.9621	0.210181
0.962	0.210249
0.9619	0.210317
0.9618	0.210385
0.9617	0.210454
0.9616	0.210522
0.9615	0.21059
0.9614	0.210659
0.9613	0.210727
0.9612	0.210796
0.9611	0.210865
0.961	0.210933
0.9609	0.211002
0.9608	0.211071
0.9607	0.21114
0.9606	0.211209
0.9605	0.211278
0.9604	0.211347
0.9603	0.211416
0.9602	0.211485
0.9601	0.211554
0.96	0.211623
0.9599	0.211693
0.9598	0.211762
0.9597	0.211831
0.9596	0.211901
0.9595	0.21197
0.9594	0.21204
0.9593	0.212109
0.9592	0.212179
0.9591	0.212249
0.959	0.212318
0.9589	0.212388
0.9588	0.212458
0.9587	0.212528
0.9586	0.212598
0.9585	0.212668
0.9584	0.212738
0.9583	0.212808
0.9582	0.212878
0.9581	0.212949
0.958	0.213019
0.9579	0.213089
0.9578	0.21316
0.9577	0.21323
0.9576	0.213301
0.9575	0.213371
0.9574	0.213442
0.9573	0.213512
0.9572	0.213583
0.9571	0.213654
0.957	0.213725
0.9569	0.213796
0.9568	0.213867
0.9567	0.213938
0.9566	0.214009
0.9565	0.21408
0.9564	0.214151
0.9563	0.214222
0.9562	0.214293
0.9561	0.214365
0.956	0.214436
0.9559	0.214508
0.9558	0.214579
0.9557	0.214651
0.9556	0.214722
0.9555	0.214794
0.9554	0.214866
0.9553	0.214937
0.9552	0.215009
0.9551	0.215081
0.955	0.215153
0.9549	0.215225
0.9548	0.215297
0.9547	0.215369
0.9546	0.215441
0.9545	0.215514
0.9544	0.215586
0.9543	0.215658
0.9542	0.215731
0.9541	0.215803
0.954	0.215876
0.9539	0.215948
0.9538	0.216021
0.9537	0.216094
0.9536	0.216166
0.9535	0.216239
0.9534	0.216312
0.9533	0.216385
0.9532	0.216458
0.9531	0.216531
0.953	0.216604
0.9529	0.216677
0.9528	0.21675
0.9527	0.216824
0.9526	0.216897
0.9525	0.21697
0.9524	0.217044
0.9523	0.217117
0.9522	0.217191
0.9521	0.217264
0.952	0.217338
0.9519	0.217412
0.9518	0.217485
0.9517	0.217559
0.9516	0.217633
0.9515	0.217707
0.9514	0.217781
0.9513	0.217855
0.9512	0.217929
0.9511	0.218004
0.951	0.218078
0.9509	0.218152
0.9508	0.218227
0.9507	0.218301
0.9506	0.218376
0.9505	0.21845
0.9504	0.218525
0.9503	0.218599
0.9502	0.218674
0.9501	0.218749
0.95	0.218824
0.9499	0.218899
0.9498	0.218974
0.9497	0.219049
0.9496	0.219124
0.9495	0.219199
0.9494	0.219274
0.9493	0.21935
0.9492	0.219425
0.9491	0.2195
0.949	0.219576
0.9489	0.219651
0.9488	0.219727
0.9487	0.219803
0.9486	0.219878
0.9485	0.219954
0.9484	0.22003
0.9483	0.220106
0.9482	0.220182
0.9481	0.220258
0.948	0.220334
0.9479	0.22041
0.9478	0.220486
0.9477	0.220562
0.9476	0.220639
0.9475	0.220715
0.9474	0.220792
0.9473	0.220868
0.9472	0.220945
0.9471	0.221021
0.947	0.221098
0.9469	0.221175
0.9468	0.221252
0.9467	0.221329
0.9466	0.221406
0.9465	0.221483
0.9464	0.22156
0.9463	0.221637
0.9462	0.221714
0.9461	0.221791
0.946	0.221869
0.9459	0.221946
0.9458	0.222024
0.9457	0.222101
0.9456	0.222179
0.9455	0.222257
0.9454	0.222334
0.9453	0.222412
0.9452	0.22249
0.9451	0.222568
0.945	0.222646
0.9449	0.222724
0.9448	0.222802
0.9447	0.22288
0.9446	0.222958
0.9445	0.223037
0.9444	0.223115
0.9443	0.223194
0.9442	0.223272
0.9441	0.223351
0.944	0.223429
0.9439	0.223508
0.9438	0.223587
0.9437	0.223666
0.9436	0.223745
0.9435	0.223824
0.9434	0.223903
0.9433	0.223982
0.9432	0.224061
0.9431	0.22414
0.943	0.22422
0.9429	0.224299
0.9428	0.224378
0.9427	0.224458
0.9426	0.224538
0.9425	0.224617
0.9424	0.224697
0.9423	0.224777
0.9422	0.224857
0.9421	0.224936
0.942	0.225016
0.9419	0.225097
0.9418	0.225177
0.9417	0.225257
0.9416	0.225337
0.9415	0.225417
0.9414	0.225498
0.9413	0.225578
0.9412	0.225659
0.9411	0.225739
0.941	0.22582
0.9409	0.225901
0.9408	0.225982
0.9407	0.226063
0.9406	0.226144
0.9405	0.226225
0.9404	0.226306
0.9403	0.226387
0.9402	0.226468
0.9401	0.226549
0.94	0.226631
0.9399	0.226712
0.9398	0.226794
0.9397	0.226875
0.9396	0.226957
0.9395	0.227039
0.9394	0.227121
0.9393	0.227202
0.9392	0.227284
0.9391	0.227366
0.939	0.227448
0.9389	0.227531
0.9388	0.227613
0.9387	0.227695
0.9386	0.227778
0.9385	0.22786
0.9384	0.227943
0.9383	0.228025
0.9382	0.228108
0.9381	0.228191
0.938	0.228273
0.9379	0.228356
0.9378	0.228439
0.9377	0.228522
0.9376	0.228605
0.9375	0.228688
0.9374	0.228772
0.9373	0.228855
0.9372	0.228938
0.9371	0.229022
0.937	0.229105
0.9369	0.229189
0.9368	0.229273
0.9367	0.229356
0.9366	0.22944
0.9365	0.229524
0.9364	0.229608
0.9363	0.229692
0.9362	0.229776
0.9361	0.229861
0.936	0.229945
0.9359	0.230029
0.9358	0.230114
0.9357	0.230198
0.9356	0.230283
0.9355	0.230367
0.9354	0.230452
0.9353	0.230537
0.9352	0.230622
0.9351	0.230707
0.935	0.230792
0.9349	0.230877
0.9348	0.230962
0.9347	0.231047
0.9346	0.231133
0.9345	0.231218
0.9344	0.231304
0.9343	0.231389
0.9342	0.231475
0.9341	0.231561
0.934	0.231646
0.9339	0.231732
0.9338	0.231818
0.9337	0.231904
0.9336	0.23199
0.9335	0.232077
0.9334	0.232163
0.9333	0.232249
0.9332	0.232336
0.9331	0.232422
0.933	0.232509
0.9329	0.232595
0.9328	0.232682
0.9327	0.232769
0.9326	0.232856
0.9325	0.232943
0.9324	0.23303
0.9323	0.233117
0.9322	0.233204
0.9321	0.233292
0.932	0.233379
0.9319	0.233467
0.9318	0.233554
0.9317	0.233642
0.9316	0.233729
0.9315	0.233817
0.9314	0.233905
0.9313	0.233993
0.9312	0.234081
0.9311	0.234169
0.931	0.234257
0.9309	0.234346
0.9308	0.234434
0.9307	0.234522
0.9306	0.234611
0.9305	0.2347
0.9304	0.234788
0.9303	0.234877
0.9302	0.234966
0.9301	0.235055
0.93	0.235144
0.9299	0.235233
0.9298	0.235322
0.9297	0.235411
0.9296	0.235501
0.9295	0.23559
0.9294	0.23568
0.9293	0.235769
0.9292	0.235859
0.9291	0.235949
0.929	0.236038
0.9289	0.236128
0.9288	0.236218
0.9287	0.236309
0.9286	0.236399
0.9285	0.236489
0.9284	0.236579
0.9283	0.23667
0.9282	0.23676
0.9281	0.236851
0.928	0.236942
0.9279	0.237032
0.9278	0.237123
0.9277	0.237214
0.9276	0.237305
0.9275	0.237396
0.9274	0.237488
0.9273	0.237579
0.9272	0.23767
0.9271	0.237762
0.927	0.237853
0.9269	0.237945
0.9268	0.238037
0.9267	0.238129
0.9266	0.23822
0.9265	0.238313
0.9264	0.238405
0.9263	0.238497
0.9262	0.238589
0.9261	0.238681
0.926	0.238774
0.9259	0.238866
0.9258	0.238959
0.9257	0.239052
0.9256	0.239145
0.9255	0.239237
0.9254	0.23933
0.9253	0.239423
0.9252	0.239517
0.9251	0.23961
0.925	0.239703
0.9249	0.239797
0.9248	0.23989
0.9247	0.239984
0.9246	0.240078
0.9245	0.240171
0.9244	0.240265
0.9243	0.240359
0.9242	0.240453
0.9241	0.240547
0.924	0.240642
0.9239	0.240736
0.9238	0.240831
0.9237	0.240925
0.9236	0.24102
0.9235	0.241114
0.9234	0.241209
0.9233	0.241304
0.9232	0.241399
0.9231	0.241494
0.923	0.241589
0.9229	0.241685
0.9228	0.24178
0.9227	0.241876
0.9226	0.241971
0.9225	0.242067
0.9224	0.242163
0.9223	0.242258
0.9222	0.242354
0.9221	0.24245
0.922	0.242547
0.9219	0.242643
0.9218	0.242739
0.9217	0.242835
0.9216	0.242932
0.9215	0.243029
0.9214	0.243125
0.9213	0.243222
0.9212	0.243319
0.9211	0.243416
0.921	0.243513
0.9209	0.24361
0.9208	0.243708
0.9207	0.243805
0.9206	0.243903
0.9205	0.244
0.9204	0.244098
0.9203	0.244196
0.9202	0.244294
0.9201	0.244392
0.92	0.24449
0.9199	0.244588
0.9198	0.244686
0.9197	0.244784
0.9196	0.244883
0.9195	0.244982
0.9194	0.24508
0.9193	0.245179
0.9192	0.245278
0.9191	0.245377
0.919	0.245476
0.9189	0.245575
0.9188	0.245674
0.9187	0.245774
0.9186	0.245873
0.9185	0.245973
0.9184	0.246073
0.9183	0.246173
0.9182	0.246272
0.9181	0.246372
0.918	0.246473
0.9179	0.246573
0.9178	0.246673
0.9177	0.246774
0.9176	0.246874
0.9175	0.246975
0.9174	0.247075
0.9173	0.247176
0.9172	0.247277
0.9171	0.247378
0.917	0.247479
0.9169	0.247581
0.9168	0.247682
0.9167	0.247784
0.9166	0.247885
0.9165	0.247987
0.9164	0.248089
0.9163	0.24819
0.9162	0.248292
0.9161	0.248395
0.916	0.248497
0.9159	0.248599
0.9158	0.248702
0.9157	0.248804
0.9156	0.248907
0.9155	0.24901
0.9154	0.249112
0.9153	0.249215
0.9152	0.249318
0.9151	0.249422
0.915	0.249525
0.9149	0.249628
0.9148	0.249732
0.9147	0.249836
0.9146	0.249939
0.9145	0.250043
0.9144	0.250147
0.9143	0.250251
0.9142	0.250355
0.9141	0.25046
0.914	0.250564
0.9139	0.250669
0.9138	0.250773
0.9137	0.250878
0.9136	0.250983
0.9135	0.251088
0.9134	0.251193
0.9133	0.251298
0.9132	0.251404
0.9131	0.251509
0.913	0.251614
0.9129	0.25172
0.9128	0.251826
0.9127	0.251932
0.9126	0.252038
0.9125	0.252144
0.9124	0.25225
0.9123	0.252357
0.9122	0.252463
0.9121	0.25257
0.912	0.252676
0.9119	0.252783
0.9118	0.25289
0.9117	0.252997
0.9116	0.253104
0.9115	0.253212
0.9114	0.253319
0.9113	0.253426
0.9112	0.253534
0.9111	0.253642
0.911	0.25375
0.9109	0.253858
0.9108	0.253966
0.9107	0.254074
0.9106	0.254182
0.9105	0.254291
0.9104	0.254399
0.9103	0.254508
0.9102	0.254617
0.9101	0.254726
0.91	0.254835
0.9099	0.254944
0.9098	0.255054
0.9097	0.255163
0.9096	0.255273
0.9095	0.255382
0.9094	0.255492
0.9093	0.255602
0.9092	0.255712
0.9091	0.255822
0.909	0.255933
0.9089	0.256043
0.9088	0.256154
0.9087	0.256264
0.9086	0.256375
0.9085	0.256486
0.9084	0.256597
0.9083	0.256708
0.9082	0.25682
0.9081	0.256931
0.908	0.257043
0.9079	0.257154
0.9078	0.257266
0.9077	0.257378
0.9076	0.25749
0.9075	0.257602
0.9074	0.257715
0.9073	0.257827
0.9072	0.25794
0.9071	0.258052
0.907	0.258165
0.9069	0.258278
0.9068	0.258391
0.9067	0.258505
0.9066	0.258618
0.9065	0.258732
0.9064	0.258845
0.9063	0.258959
0.9062	0.259073
0.9061	0.259187
0.906	0.259301
0.9059	0.259415
0.9058	0.25953
0.9057	0.259644
0.9056	0.259759
0.9055	0.259874
0.9054	0.259989
0.9053	0.260104
0.9052	0.260219
0.9051	0.260335
0.905	0.26045
0.9049	0.260566
0.9048	0.260681
0.9047	0.260797
0.9046	0.260913
0.9045	0.26103
0.9044	0.261146
0.9043	0.261262
0.9042	0.261379
0.9041	0.261496
0.904	0.261613
0.9039	0.26173
0.9038	0.261847
0.9037	0.261964
0.9036	0.262082
0.9035	0.262199
0.9034	0.262317
0.9033	0.262435
0.9032	0.262553
0.9031	0.262671
0.903	0.262789
0.9029	0.262908
0.9028	0.263026
0.9027	0.263145
0.9026	0.263264
0.9025	0.263383
0.9024	0.263502
0.9023	0.263621
0.9022	0.263741
0.9021	0.26386
0.902	0.26398
0.9019	0.2641
0.9018	0.26422
0.9017	0.26434
0.9016	0.26446
0.9015	0.264581
0.9014	0.264701
0.9013	0.264822
0.9012	0.264943
0.9011	0.265064
0.901	0.265185
0.9009	0.265307
0.9008	0.265428
0.9007	0.26555
0.9006	0.265672
0.9005	0.265794
0.9004	0.265916
0.9003	0.266038
0.9002	0.26616
0.9001	0.266283
0.9	0.266406
0.8999	0.266528
0.8998	0.266651
0.8997	0.266775
0.8996	0.266898
0.8995	0.267021
0.8994	0.267145
0.8993	0.267269
0.8992	0.267393
0.8991	0.267517
0.899	0.267641
0.8989	0.267766
0.8988	0.26789
0.8987	0.268015
0.8986	0.26814
0.8985	0.268265
0.8984	0.26839
0.8983	0.268515
0.8982	0.268641
0.8981	0.268767
0.898	0.268893
0.8979	0.269019
0.8978	0.269145
0.8977	0.269271
0.8976	0.269398
0.8975	0.269524
0.8974	0.269651
0.8973	0.269778
0.8972	0.269905
0.8971	0.270032
0.897	0.27016
0.8969	0.270288
0.8968	0.270415
0.8967	0.270543
0.8966	0.270671
0.8965	0.2708
0.8964	0.270928
0.8963	0.271057
0.8962	0.271186
0.8961	0.271315
0.896	0.271444
0.8959	0.271573
0.8958	0.271703
0.8957	0.271832
0.8956	0.271962
0.8955	0.272092
0.8954	0.272222
0.8953	0.272353
0.8952	0.272483
0.8951	0.272614
0.895	0.272745
0.8949	0.272876
0.8948	0.273007
0.8947	0.273138
0.8946	0.27327
0.8945	0.273402
0.8944	0.273533
0.8943	0.273666
0.8942	0.273798
0.8941	0.27393
0.894	0.274063
0.8939	0.274196
0.8938	0.274329
0.8937	0.274462
0.8936	0.274595
0.8935	0.274729
0.8934	0.274862
0.8933	0.274996
0.8932	0.27513
0.8931	0.275264
0.893	0.275399
0.8929	0.275534
0.8928	0.275668
0.8927	0.275803
0.8926	0.275938
0.8925	0.276074
0.8924	0.276209
0.8923	0.276345
0.8922	0.276481
0.8921	0.276617
0.892	0.276753
0.8919	0.27689
0.8918	0.277026
0.8917	0.277163
0.8916	0.2773
0.8915	0.277438
0.8914	0.277575
0.8913	0.277713
0.8912	0.27785
0.8911	0.277988
0.891	0.278127
0.8909	0.278265
0.8908	0.278404
0.8907	0.278542
0.8906	0.278681
0.8905	0.27882
0.8904	0.27896
0.8903	0.279099
0.8902	0.279239
0.8901	0.279379
0.89	0.279519
0.8899	0.27966
0.8898	0.2798
0.8897	0.279941
0.8896	0.280082
0.8895	0.280223
0.8894	0.280364
0.8893	0.280506
0.8892	0.280648
0.8891	0.28079
0.889	0.280932
0.8889	0.281074
0.8888	0.281217
0.8887	0.28136
0.8886	0.281503
0.8885	0.281646
0.8884	0.281789
0.8883	0.281933
0.8882	0.282077
0.8881	0.282221
0.888	0.282365
0.8879	0.282509
0.8878	0.282654
0.8877	0.282799
0.8876	0.282944
0.8875	0.283089
0.8874	0.283235
0.8873	0.283381
0.8872	0.283527
0.8871	0.283673
0.887	0.283819
0.8869	0.283966
0.8868	0.284113
0.8867	0.28426
0.8866	0.284407
0.8865	0.284554
0.8864	0.284702
0.8863	0.28485
0.8862	0.284998
0.8861	0.285147
0.886	0.285295
0.8859	0.285444
0.8858	0.285593
0.8857	0.285742
0.8856	0.285892
0.8855	0.286042
0.8854	0.286192
0.8853	0.286342
0.8852	0.286492
0.8851	0.286643
0.885	0.286794
0.8849	0.286945
0.8848	0.287096
0.8847	0.287248
0.8846	0.2874
0.8845	0.287552
0.8844	0.287704
0.8843	0.287856
0.8842	0.288009
0.8841	0.288162
0.884	0.288315
0.8839	0.288469
0.8838	0.288623
0.8837	0.288776
0.8836	0.288931
0.8835	0.289085
0.8834	0.28924
0.8833	0.289395
0.8832	0.28955
0.8831	0.289705
0.883	0.289861
0.8829	0.290017
0.8828	0.290173
0.8827	0.290329
0.8826	0.290486
0.8825	0.290643
0.8824	0.2908
0.8823	0.290957
0.8822	0.291115
0.8821	0.291273
0.882	0.291431
0.8819	0.29159
0.8818	0.291748
0.8817	0.291907
0.8816	0.292066
0.8815	0.292226
0.8814	0.292386
0.8813	0.292546
0.8812	0.292706
0.8811	0.292866
0.881	0.293027
0.8809	0.293188
0.8808	0.293349
0.8807	0.293511
0.8806	0.293673
0.8805	0.293835
0.8804	0.293997
0.8803	0.29416
0.8802	0.294323
0.8801	0.294486
0.88	0.294649
0.8799	0.294813
0.8798	0.294977
0.8797	0.295141
0.8796	0.295306
0.8795	0.29547
0.8794	0.295636
0.8793	0.295801
0.8792	0.295967
0.8791	0.296133
0.879	0.296299
0.8789	0.296465
0.8788	0.296632
0.8787	0.296799
0.8786	0.296966
0.8785	0.297134
0.8784	0.297302
0.8783	0.29747
0.8782	0.297639
0.8781	0.297807
0.878	0.297977
0.8779	0.298146
0.8778	0.298316
0.8777	0.298486
0.8776	0.298656
0.8775	0.298826
0.8774	0.298997
0.8773	0.299168
0.8772	0.29934
0.8771	0.299512
0.877	0.299684
0.8769	0.299856
0.8768	0.300029
0.8767	0.300202
0.8766	0.300375
0.8765	0.300549
0.8764	0.300722
0.8763	0.300897
0.8762	0.301071
0.8761	0.301246
0.876	0.301421
0.8759	0.301597
0.8758	0.301773
0.8757	0.301949
0.8756	0.302125
0.8755	0.302302
0.8754	0.302479
0.8753	0.302656
0.8752	0.302834
0.8751	0.303012
0.875	0.30319
0.8749	0.303369
0.8748	0.303548
0.8747	0.303727
0.8746	0.303907
0.8745	0.304087
0.8744	0.304268
0.8743	0.304448
0.8742	0.304629
0.8741	0.304811
0.874	0.304992
0.8739	0.305174
0.8738	0.305357
0.8737	0.30554
0.8736	0.305723
0.8735	0.305906
0.8734	0.30609
0.8733	0.306274
0.8732	0.306458
0.8731	0.306643
0.873	0.306828
0.8729	0.307014
0.8728	0.3072
0.8727	0.307386
0.8726	0.307573
0.8725	0.30776
0.8724	0.307947
0.8723	0.308135
0.8722	0.308323
0.8721	0.308511
0.872	0.3087
0.8719	0.308889
0.8718	0.309079
0.8717	0.309269
0.8716	0.309459
0.8715	0.30965
0.8714	0.309841
0.8713	0.310032
0.8712	0.310224
0.8711	0.310416
0.871	0.310609
0.8709	0.310802
0.8708	0.310995
0.8707	0.311189
0.8706	0.311383
0.8705	0.311577
0.8704	0.311772
0.8703	0.311968
0.8702	0.312163
0.8701	0.312359
0.87	0.312556
0.8699	0.312753
0.8698	0.31295
0.8697	0.313148
0.8696	0.313346
0.8695	0.313545
0.8694	0.313744
0.8693	0.313943
0.8692	0.314143
0.8691	0.314343
0.869	0.314544
0.8689	0.314745
0.8688	0.314946
0.8687	0.315148
0.8686	0.31535
0.8685	0.315553
0.8684	0.315756
0.8683	0.31596
0.8682	0.316164
0.8681	0.316369
0.868	0.316573
0.8679	0.316779
0.8678	0.316985
0.8677	0.317191
0.8676	0.317398
0.8675	0.317605
0.8674	0.317812
0.8673	0.318021
0.8672	0.318229
0.8671	0.318438
0.867	0.318647
0.8669	0.318857
0.8668	0.319068
0.8667	0.319279
0.8666	0.31949
0.8665	0.319702
0.8664	0.319914
0.8663	0.320127
0.8662	0.32034
0.8661	0.320554
0.866	0.320768
0.8659	0.320983
0.8658	0.321198
0.8657	0.321413
0.8656	0.321629
0.8655	0.321846
0.8654	0.322063
0.8653	0.322281
0.8652	0.322499
0.8651	0.322718
0.865	0.322937
0.8649	0.323157
0.8648	0.323377
0.8647	0.323597
0.8646	0.323819
0.8645	0.32404
0.8644	0.324263
0.8643	0.324486
0.8642	0.324709
0.8641	0.324933
0.864	0.325157
0.8639	0.325382
0.8638	0.325608
0.8637	0.325834
0.8636	0.32606
0.8635	0.326287
0.8634	0.326515
0.8633	0.326743
0.8632	0.326972
0.8631	0.327201
0.863	0.327431
0.8629	0.327662
0.8628	0.327893
0.8627	0.328124
0.8626	0.328357
0.8625	0.328589
0.8624	0.328823
0.8623	0.329057
0.8622	0.329291
0.8621	0.329526
0.862	0.329762
0.8619	0.329999
0.8618	0.330236
0.8617	0.330473
0.8616	0.330711
0.8615	0.33095
0.8614	0.33119
0.8613	0.33143
0.8612	0.33167
0.8611	0.331912
0.861	0.332153
0.8609	0.332396
0.8608	0.332639
0.8607	0.332883
0.8606	0.333128
0.8605	0.333373
0.8604	0.333618
0.8603	0.333865
0.8602	0.334112
0.8601	0.33436
0.86	0.334608
0.8599	0.334858
0.8598	0.335107
0.8597	0.335358
0.8596	0.335609
0.8595	0.335861
0.8594	0.336114
0.8593	0.336367
0.8592	0.336621
0.8591	0.336876
0.859	0.337131
0.8589	0.337387
0.8588	0.337644
0.8587	0.337902
0.8586	0.33816
0.8585	0.338419
0.8584	0.338679
0.8583	0.338939
0.8582	0.339201
0.8581	0.339463
0.858	0.339726
0.8579	0.339989
0.8578	0.340254
0.8577	0.340519
0.8576	0.340785
0.8575	0.341051
0.8574	0.341319
0.8573	0.341587
0.8572	0.341856
0.8571	0.342126
0.857	0.342397
0.8569	0.342669
0.8568	0.342941
0.8567	0.343214
0.8566	0.343488
0.8565	0.343763
0.8564	0.344039
0.8563	0.344316
0.8562	0.344593
0.8561	0.344872
0.856	0.345151
0.8559	0.345431
0.8558	0.345712
0.8557	0.345994
0.8556	0.346277
0.8555	0.346561
0.8554	0.346845
0.8553	0.347131
0.8552	0.347417
0.8551	0.347705
0.855	0.347993
0.8549	0.348282
0.8548	0.348573
0.8547	0.348864
0.8546	0.349156
0.8545	0.349449
0.8544	0.349744
0.8543	0.350039
0.8542	0.350335
0.8541	0.350632
0.854	0.35093
0.8539	0.35123
0.8538	0.35153
0.8537	0.351831
0.8536	0.352134
0.8535	0.352437
0.8534	0.352741
0.8533	0.353047
0.8532	0.353354
0.8531	0.353662
0.853	0.35397
0.8529	0.35428
0.8528	0.354591
0.8527	0.354904
0.8526	0.355217
0.8525	0.355532
0.8524	0.355847
0.8523	0.356164
0.8522	0.356482
0.8521	0.356802
0.852	0.357122
0.8519	0.357444
0.8518	0.357767
0.8517	0.358091
0.8516	0.358416
0.8515	0.358743
0.8514	0.359071
0.8513	0.3594
0.8512	0.359731
0.8511	0.360062
0.851	0.360395
0.8509	0.36073
0.8508	0.361066
0.8507	0.361403
0.8506	0.361742
0.8505	0.362081
0.8504	0.362423
0.8503	0.362766
0.8502	0.36311
0.8501	0.363455
0.85	0.363802
0.8499	0.364151
0.8498	0.364501
0.8497	0.364852
0.8496	0.365205
0.8495	0.36556
0.8494	0.365916
0.8493	0.366274
0.8492	0.366633
0.8491	0.366994
0.849	0.367356
0.8489	0.36772
0.8488	0.368086
0.8487	0.368453
0.8486	0.368823
0.8485	0.369193
0.8484	0.369566
0.8483	0.36994
0.8482	0.370316
0.8481	0.370694
0.848	0.371073
0.8479	0.371455
0.8478	0.371838
0.8477	0.372223
0.8476	0.37261
0.8475	0.372999
0.8474	0.37339
0.8473	0.373783
0.8472	0.374178
0.8471	0.374574
0.847	0.374973
0.8469	0.375374
0.8468	0.375777
0.8467	0.376182
0.8466	0.376589
0.8465	0.376999
0.8464	0.37741
0.8463	0.377824
0.8462	0.37824
0.8461	0.378658
0.846	0.379079
0.8459	0.379502
0.8458	0.379927
0.8457	0.380355
0.8456	0.380785
0.8455	0.381217
0.8454	0.381653
0.8453	0.38209
0.8452	0.38253
0.8451	0.382973
0.845	0.383419
0.8449	0.383867
0.8448	0.384318
0.8447	0.384772
0.8446	0.385228
0.8445	0.385688
0.8444	0.38615
0.8443	0.386615
0.8442	0.387084
0.8441	0.387555
0.844	0.38803
0.8439	0.388507
0.8438	0.388988
0.8437	0.389472
0.8436	0.38996
0.8435	0.39045
0.8434	0.390945
0.8433	0.391442
0.8432	0.391944
0.8431	0.392448
0.843	0.392957
0.8429	0.393469
0.8428	0.393985
0.8427	0.394506
0.8426	0.39503
0.8425	0.395558
0.8424	0.39609
0.8423	0.396626
0.8422	0.397167
0.8421	0.397712
0.842	0.398262
0.8419	0.398816
0.8418	0.399375
0.8417	0.399939
0.8416	0.400507
0.8415	0.401081
0.8414	0.401659
0.8413	0.402243
0.8412	0.402832
0.8411	0.403427
0.841	0.404027
0.8409	0.404633
0.8408	0.405245
0.8407	0.405863
0.8406	0.406487
0.8405	0.407117
0.8404	0.407754
0.8403	0.408398
0.8402	0.409048
0.8401	0.409706
0.84	0.41037
0.8399	0.411043
0.8398	0.411723
0.8397	0.412411
0.8396	0.413107
0.8395	0.413811
0.8394	0.414525
0.8393	0.415247
0.8392	0.415978
0.8391	0.41672
0.839	0.417471
0.8389	0.418232
0.8388	0.419004
0.8387	0.419787
0.8386	0.420582
0.8385	0.421389
0.8384	0.422208
0.8383	0.423041
0.8382	0.423886
0.8381	0.424746
0.838	0.425621
0.8379	0.426511
0.8378	0.427418
0.8377	0.428342
0.8376	0.429283
0.8375	0.430244
0.8374	0.431225
0.8373	0.432226
0.8372	0.43325
0.8371	0.434299
0.837	0.435372
0.8369	0.436473
0.8368	0.437602
0.8367	0.438763
0.8366	0.439958
0.8365	0.44119
0.8364	0.442461
0.8363	0.443776
0.8362	0.445138
0.8361	0.446554
0.836	0.448029
0.8359	0.449571
0.8358	0.451188
0.8357	0.452893
0.8356	0.454699
0.8355	0.456625
0.8354	0.458699
0.8353	0.460955
0.8352	0.463449
0.8351	0.466271
0.835	0.469586
0.8349	0.473775
0.8348	0.480407
0.8348	0.493362
0.8349	0.500303
0.835	0.504802
0.8351	0.508426
0.8352	0.511559
0.8353	0.514364
0.8354	0.516931
0.8355	0.519316
0.8356	0.521554
0.8357	0.523672
0.8358	0.525689
0.8359	0.52762
0.836	0.529474
0.8361	0.531263
0.8362	0.532993
0.8363	0.53467
0.8364	0.536299
0.8365	0.537885
0.8366	0.539432
0.8367	0.540942
0.8368	0.542419
0.8369	0.543865
0.837	0.545282
0.8371	0.546673
0.8372	0.548038
0.8373	0.54938
0.8374	0.5507
0.8375	0.551999
0.8376	0.553278
0.8377	0.554539
0.8378	0.555782
0.8379	0.557008
0.838	0.558219
0.8381	0.559414
0.8382	0.560595
0.8383	0.561762
0.8384	0.562916
0.8385	0.564057
0.8386	0.565186
0.8387	0.566303
0.8388	0.567409
0.8389	0.568505
0.839	0.56959
0.8391	0.570665
0.8392	0.57173
0.8393	0.572786
0.8394	0.573834
0.8395	0.574872
0.8396	0.575902
0.8397	0.576925
0.8398	0.577939
0.8399	0.578946
0.84	0.579945
0.8401	0.580937
0.8402	0.581922
0.8403	0.582901
0.8404	0.583873
0.8405	0.584839
0.8406	0.585798
0.8407	0.586752
0.8408	0.587699
0.8409	0.588641
0.841	0.589578
0.8411	0.590509
0.8412	0.591434
0.8413	0.592355
0.8414	0.593271
0.8415	0.594182
0.8416	0.595088
0.8417	0.595989
0.8418	0.596886
0.8419	0.597778
0.842	0.598666
0.8421	0.59955
0.8422	0.600429
0.8423	0.601305
0.8424	0.602177
0.8425	0.603044
0.8426	0.603908
0.8427	0.604768
0.8428	0.605625
0.8429	0.606478
0.843	0.607327
0.8431	0.608173
0.8432	0.609016
0.8433	0.609855
0.8434	0.610691
0.8435	0.611524
0.8436	0.612354
0.8437	0.613181
0.8438	0.614005
0.8439	0.614826
0.844	0.615644
0.8441	0.616459
0.8442	0.617271
0.8443	0.618081
0.8444	0.618887
0.8445	0.619692
0.8446	0.620493
0.8447	0.621292
0.8448	0.622089
0.8449	0.622883
0.845	0.623675
0.8451	0.624464
0.8452	0.625251
0.8453	0.626035
0.8454	0.626818
0.8455	0.627598
0.8456	0.628376
0.8457	0.629151
0.8458	0.629925
0.8459	0.630696
0.846	0.631465
0.8461	0.632233
0.8462	0.632998
0.8463	0.633761
0.8464	0.634523
0.8465	0.635282
0.8466	0.636039
0.8467	0.636795
0.8468	0.637549
0.8469	0.6383
0.847	0.639051
0.8471	0.639799
0.8472	0.640545
0.8473	0.64129
0.8474	0.642033
0.8475	0.642775
0.8476	0.643514
0.8477	0.644252
0.8478	0.644989
0.8479	0.645724
0.848	0.646457
0.8481	0.647189
0.8482	0.647919
0.8483	0.648647
0.8484	0.649374
0.8485	0.6501
0.8486	0.650824
0.8487	0.651547
0.8488	0.652268
0.8489	0.652988
0.849	0.653706
0.8491	0.654423
0.8492	0.655139
0.8493	0.655853
0.8494	0.656566
0.8495	0.657277
0.8496	0.657987
0.8497	0.658696
0.8498	0.659404
0.8499	0.66011
0.85	0.660815
0.8501	0.661518
0.8502	0.662221
0.8503	0.662922
0.8504	0.663622
0.8505	0.664321
0.8506	0.665018
0.8507	0.665715
0.8508	0.66641
0.8509	0.667104
0.851	0.667797
0.8511	0.668488
0.8512	0.669179
0.8513	0.669868
0.8514	0.670556
0.8515	0.671243
0.8516	0.671929
0.8517	0.672614
0.8518	0.673298
0.8519	0.673981
0.852	0.674662
0.8521	0.675343
0.8522	0.676022
0.8523	0.676701
0.8524	0.677378
0.8525	0.678054
0.8526	0.67873
0.8527	0.679404
0.8528	0.680077
0.8529	0.680749
0.853	0.68142
0.8531	0.68209
0.8532	0.682759
0.8533	0.683427
0.8534	0.684095
0.8535	0.684761
0.8536	0.685426
0.8537	0.68609
0.8538	0.686753
0.8539	0.687415
0.854	0.688076
0.8541	0.688737
0.8542	0.689396
0.8543	0.690054
0.8544	0.690712
0.8545	0.691368
0.8546	0.692023
0.8547	0.692678
0.8548	0.693331
0.8549	0.693984
0.855	0.694636
0.8551	0.695286
0.8552	0.695936
0.8553	0.696585
0.8554	0.697233
0.8555	0.69788
0.8556	0.698526
0.8557	0.699171
0.8558	0.699815
0.8559	0.700459
0.856	0.701101
0.8561	0.701743
0.8562	0.702383
0.8563	0.703023
0.8564	0.703661
0.8565	0.704299
0.8566	0.704936
0.8567	0.705572
0.8568	0.706207
0.8569	0.706841
0.857	0.707474
0.8571	0.708107
0.8572	0.708738
0.8573	0.709368
0.8574	0.709998
0.8575	0.710627
0.8576	0.711254
0.8577	0.711881
0.8578	0.712507
0.8579	0.713132
0.858	0.713756
0.8581	0.714379
0.8582	0.715001
0.8583	0.715623
0.8584	0.716243
0.8585	0.716862
0.8586	0.717481
0.8587	0.718098
0.8588	0.718715
0.8589	0.719331
0.859	0.719946
0.8591	0.720559
0.8592	0.721172
0.8593	0.721784
0.8594	0.722395
0.8595	0.723006
0.8596	0.723615
0.8597	0.724223
0.8598	0.72483
0.8599	0.725437
0.86	0.726042
0.8601	0.726646
0.8602	0.72725
0.8603	0.727852
0.8604	0.728454
0.8605	0.729054
0.8606	0.729654
0.8607	0.730253
0.8608	0.73085
0.8609	0.731447
0.861	0.732043
0.8611	0.732638
0.8612	0.733231
0.8613	0.733824
0.8614	0.734416
0.8615	0.735007
0.8616	0.735596
0.8617	0.736185
0.8618	0.736773
0.8619	0.73736
0.862	0.737946
0.8621	0.73853
0.8622	0.739114
0.8623	0.739697
0.8624	0.740279
0.8625	0.740859
0.8626	0.741439
0.8627	0.742018
0.8628	0.742595
0.8629	0.743172
0.863	0.743747
0.8631	0.744322
0.8632	0.744895
0.8633	0.745467
0.8634	0.746039
0.8635	0.746609
0.8636	0.747178
0.8637	0.747746
0.8638	0.748313
0.8639	0.748879
0.864	0.749444
0.8641	0.750008
0.8642	0.75057
0.8643	0.751132
0.8644	0.751692
0.8645	0.752252
0.8646	0.75281
0.8647	0.753367
0.8648	0.753923
0.8649	0.754478
0.865	0.755032
0.8651	0.755585
0.8652	0.756136
0.8653	0.756686
0.8654	0.757236
0.8655	0.757784
0.8656	0.758331
0.8657	0.758877
0.8658	0.759422
0.8659	0.759965
0.866	0.760507
0.8661	0.761049
0.8662	0.761589
0.8663	0.762128
0.8664	0.762665
0.8665	0.763202
0.8666	0.763737
0.8667	0.764272
0.8668	0.764805
0.8669	0.765336
0.867	0.765867
0.8671	0.766396
0.8672	0.766925
0.8673	0.767452
0.8674	0.767978
0.8675	0.768502
0.8676	0.769026
0.8677	0.769548
0.8678	0.770069
0.8679	0.770588
0.868	0.771107
0.8681	0.771624
0.8682	0.77214
0.8683	0.772655
0.8684	0.773169
0.8685	0.773681
0.8686	0.774192
0.8687	0.774702
0.8688	0.775211
0.8689	0.775718
0.869	0.776224
0.8691	0.776729
0.8692	0.777232
0.8693	0.777735
0.8694	0.778236
0.8695	0.778736
0.8696	0.779234
0.8697	0.779732
0.8698	0.780227
0.8699	0.780722
0.87	0.781216
0.8701	0.781708
0.8702	0.782199
0.8703	0.782688
0.8704	0.783177
0.8705	0.783664
0.8706	0.784149
0.8707	0.784634
0.8708	0.785117
0.8709	0.785599
0.871	0.78608
0.8711	0.786559
0.8712	0.787037
0.8713	0.787514
0.8714	0.787989
0.8715	0.788463
0.8716	0.788936
0.8717	0.789407
0.8718	0.789878
0.8719	0.790346
0.872	0.790814
0.8721	0.79128
0.8722	0.791745
0.8723	0.792209
0.8724	0.792671
0.8725	0.793132
0.8726	0.793592
0.8727	0.794051
0.8728	0.794508
0.8729	0.794964
0.873	0.795418
0.8731	0.795872
0.8732	0.796323
0.8733	0.796774
0.8734	0.797223
0.8735	0.797671
0.8736	0.798118
0.8737	0.798563
0.8738	0.799008
0.8739	0.79945
0.874	0.799892
0.8741	0.800332
0.8742	0.800771
0.8743	0.801208
0.8744	0.801645
0.8745	0.80208
0.8746	0.802513
0.8747	0.802946
0.8748	0.803377
0.8749	0.803807
0.875	0.804235
0.8751	0.804662
0.8752	0.805088
0.8753	0.805513
0.8754	0.805936
0.8755	0.806358
0.8756	0.806779
0.8757	0.807198
0.8758	0.807616
0.8759	0.808033
0.876	0.808449
0.8761	0.808863
0.8762	0.809276
0.8763	0.809688
0.8764	0.810098
0.8765	0.810508
0.8766	0.810915
0.8767	0.811322
0.8768	0.811728
0.8769	0.812132
0.877	0.812535
0.8771	0.812936
0.8772	0.813337
0.8773	0.813736
0.8774	0.814133
0.8775	0.81453
0.8776	0.814925
0.8777	0.81532
0.8778	0.815712
0.8779	0.816104
0.878	0.816494
0.8781	0.816884
0.8782	0.817271
0.8783	0.817658
0.8784	0.818044
0.8785	0.818428
0.8786	0.818811
0.8787	0.819193
0.8788	0.819573
0.8789	0.819953
0.879	0.820331
0.8791	0.820708
0.8792	0.821084
0.8793	0.821458
0.8794	0.821832
0.8795	0.822204
0.8796	0.822575
0.8797	0.822944
0.8798	0.823313
0.8799	0.823681
0.88	0.824047
0.8801	0.824412
0.8802	0.824776
0.8803	0.825139
0.8804	0.8255
0.8805	0.825861
0.8806	0.82622
0.8807	0.826578
0.8808	0.826935
0.8809	0.827291
0.881	0.827645
0.8811	0.827999
0.8812	0.828351
0.8813	0.828703
0.8814	0.829053
0.8815	0.829402
0.8816	0.82975
0.8817	0.830096
0.8818	0.830442
0.8819	0.830787
0.882	0.83113
0.8821	0.831473
0.8822	0.831814
0.8823	0.832154
0.8824	0.832493
0.8825	0.832831
0.8826	0.833168
0.8827	0.833504
0.8828	0.833839
0.8829	0.834172
0.883	0.834505
0.8831	0.834836
0.8832	0.835167
0.8833	0.835496
0.8834	0.835825
0.8835	0.836152
0.8836	0.836478
0.8837	0.836804
0.8838	0.837128
0.8839	0.837451
0.884	0.837773
0.8841	0.838094
0.8842	0.838415
0.8843	0.838734
0.8844	0.839052
0.8845	0.839369
0.8846	0.839685
0.8847	0.84
0.8848	0.840314
0.8849	0.840627
0.885	0.840939
0.8851	0.841251
0.8852	0.841561
0.8853	0.84187
0.8854	0.842178
0.8855	0.842485
0.8856	0.842792
0.8857	0.843097
0.8858	0.843401
0.8859	0.843705
0.886	0.844007
0.8861	0.844309
0.8862	0.844609
0.8863	0.844909
0.8864	0.845208
0.8865	0.845505
0.8866	0.845802
0.8867	0.846098
0.8868	0.846393
0.8869	0.846687
0.887	0.846981
0.8871	0.847273
0.8872	0.847564
0.8873	0.847855
0.8874	0.848144
0.8875	0.848433
0.8876	0.848721
0.8877	0.849008
0.8878	0.849294
0.8879	0.849579
0.888	0.849864
0.8881	0.850147
0.8882	0.85043
0.8883	0.850711
0.8884	0.850992
0.8885	0.851272
0.8886	0.851552
0.8887	0.85183
0.8888	0.852107
0.8889	0.852384
0.889	0.85266
0.8891	0.852935
0.8892	0.853209
0.8893	0.853483
0.8894	0.853755
0.8895	0.854027
0.8896	0.854298
0.8897	0.854568
0.8898	0.854837
0.8899	0.855106
0.89	0.855374
0.8901	0.855641
0.8902	0.855907
0.8903	0.856172
0.8904	0.856437
0.8905	0.856701
0.8906	0.856964
0.8907	0.857226
0.8908	0.857488
0.8909	0.857749
0.891	0.858009
0.8911	0.858268
0.8912	0.858526
0.8913	0.858784
0.8914	0.859041
0.8915	0.859298
0.8916	0.859553
0.8917	0.859808
0.8918	0.860062
0.8919	0.860315
0.892	0.860568
0.8921	0.86082
0.8922	0.861071
0.8923	0.861322
0.8924	0.861572
0.8925	0.861821
0.8926	0.862069
0.8927	0.862317
0.8928	0.862564
0.8929	0.86281
0.893	0.863056
0.8931	0.863301
0.8932	0.863545
0.8933	0.863789
0.8934	0.864031
0.8935	0.864274
0.8936	0.864515
0.8937	0.864756
0.8938	0.864996
0.8939	0.865236
0.894	0.865475
0.8941	0.865713
0.8942	0.865951
0.8943	0.866188
0.8944	0.866424
0.8945	0.86666
0.8946	0.866895
0.8947	0.867129
0.8948	0.867363
0.8949	0.867596
0.895	0.867829
0.8951	0.868061
0.8952	0.868292
0.8953	0.868523
0.8954	0.868753
0.8955	0.868982
0.8956	0.869211
0.8957	0.869439
0.8958	0.869667
0.8959	0.869894
0.896	0.87012
0.8961	0.870346
0.8962	0.870572
0.8963	0.870796
0.8964	0.87102
0.8965	0.871244
0.8966	0.871467
0.8967	0.871689
0.8968	0.871911
0.8969	0.872132
0.897	0.872353
0.8971	0.872573
0.8972	0.872792
0.8973	0.873011
0.8974	0.87323
0.8975	0.873448
0.8976	0.873665
0.8977	0.873882
0.8978	0.874098
0.8979	0.874314
0.898	0.874529
0.8981	0.874743
0.8982	0.874958
0.8983	0.875171
0.8984	0.875384
0.8985	0.875597
0.8986	0.875809
0.8987	0.87602
0.8988	0.876231
0.8989	0.876441
0.899	0.876651
0.8991	0.87686
0.8992	0.877069
0.8993	0.877278
0.8994	0.877486
0.8995	0.877693
0.8996	0.8779
0.8997	0.878106
0.8998	0.878312
0.8999	0.878517
0.9	0.878722
0.9001	0.878927
0.9002	0.87913
0.9003	0.879334
0.9004	0.879537
0.9005	0.879739
0.9006	0.879941
0.9007	0.880143
0.9008	0.880344
0.9009	0.880544
0.901	0.880745
0.9011	0.880944
0.9012	0.881143
0.9013	0.881342
0.9014	0.88154
0.9015	0.881738
0.9016	0.881935
0.9017	0.882132
0.9018	0.882329
0.9019	0.882525
0.902	0.88272
0.9021	0.882916
0.9022	0.88311
0.9023	0.883304
0.9024	0.883498
0.9025	0.883692
0.9026	0.883885
0.9027	0.884077
0.9028	0.884269
0.9029	0.884461
0.903	0.884652
0.9031	0.884843
0.9032	0.885033
0.9033	0.885223
0.9034	0.885413
0.9035	0.885602
0.9036	0.885791
0.9037	0.885979
0.9038	0.886167
0.9039	0.886354
0.904	0.886541
0.9041	0.886728
0.9042	0.886914
0.9043	0.8871
0.9044	0.887286
0.9045	0.887471
0.9046	0.887656
0.9047	0.88784
0.9048	0.888024
0.9049	0.888208
0.905	0.888391
0.9051	0.888574
0.9052	0.888756
0.9053	0.888938
0.9054	0.88912
0.9055	0.889301
0.9056	0.889482
0.9057	0.889662
0.9058	0.889842
0.9059	0.890022
0.906	0.890202
0.9061	0.890381
0.9062	0.890559
0.9063	0.890738
0.9064	0.890916
0.9065	0.891093
0.9066	0.891271
0.9067	0.891447
0.9068	0.891624
0.9069	0.8918
0.907	0.891976
0.9071	0.892151
0.9072	0.892327
0.9073	0.892501
0.9074	0.892676
0.9075	0.89285
0.9076	0.893024
0.9077	0.893197
0.9078	0.89337
0.9079	0.893543
0.908	0.893715
0.9081	0.893888
0.9082	0.894059
0.9083	0.894231
0.9084	0.894402
0.9085	0.894573
0.9086	0.894743
0.9087	0.894913
0.9088	0.895083
0.9089	0.895253
0.909	0.895422
0.9091	0.895591
0.9092	0.895759
0.9093	0.895927
0.9094	0.896095
0.9095	0.896263
0.9096	0.89643
0.9097	0.896597
0.9098	0.896764
0.9099	0.89693
0.91	0.897096
0.9101	0.897262
0.9102	0.897427
0.9103	0.897593
0.9104	0.897757
0.9105	0.897922
0.9106	0.898086
0.9107	0.89825
0.9108	0.898414
0.9109	0.898577
0.911	0.89874
0.9111	0.898903
0.9112	0.899066
0.9113	0.899228
0.9114	0.89939
0.9115	0.899551
0.9116	0.899713
0.9117	0.899874
0.9118	0.900035
0.9119	0.900195
0.912	0.900356
0.9121	0.900515
0.9122	0.900675
0.9123	0.900835
0.9124	0.900994
0.9125	0.901153
0.9126	0.901311
0.9127	0.90147
0.9128	0.901628
0.9129	0.901786
0.913	0.901943
0.9131	0.9021
0.9132	0.902257
0.9133	0.902414
0.9134	0.902571
0.9135	0.902727
0.9136	0.902883
0.9137	0.903039
0.9138	0.903194
0.9139	0.903349
0.914	0.903504
0.9141	0.903659
0.9142	0.903813
0.9143	0.903968
0.9144	0.904121
0.9145	0.904275
0.9146	0.904429
0.9147	0.904582
0.9148	0.904735
0.9149	0.904888
0.915	0.90504
0.9151	0.905192
0.9152	0.905344
0.9153	0.905496
0.9154	0.905648
0.9155	0.905799
0.9156	0.90595
0.9157	0.906101
0.9158	0.906251
0.9159	0.906402
0.916	0.906552
0.9161	0.906702
0.9162	0.906851
0.9163	0.907001
0.9164	0.90715
0.9165	0.907299
0.9166	0.907448
0.9167	0.907596
0.9168	0.907744
0.9169	0.907892
0.917	0.90804
0.9171	0.908188
0.9172	0.908335
0.9173	0.908483
0.9174	0.90863
0.9175	0.908776
0.9176	0.908923
0.9177	0.909069
0.9178	0.909215
0.9179	0.909361
0.918	0.909507
0.9181	0.909652
0.9182	0.909798
0.9183	0.909943
0.9184	0.910087
0.9185	0.910232
0.9186	0.910377
0.9187	0.910521
0.9188	0.910665
0.9189	0.910809
0.919	0.910952
0.9191	0.911096
0.9192	0.911239
0.9193	0.911382
0.9194	0.911525
0.9195	0.911667
0.9196	0.91181
0.9197	0.911952
0.9198	0.912094
0.9199	0.912236
0.92	0.912377
0.9201	0.912519
0.9202	0.91266
0.9203	0.912801
0.9204	0.912942
0.9205	0.913083
0.9206	0.913223
0.9207	0.913363
0.9208	0.913504
0.9209	0.913643
0.921	0.913783
0.9211	0.913923
0.9212	0.914062
0.9213	0.914201
0.9214	0.91434
0.9215	0.914479
0.9216	0.914618
0.9217	0.914756
0.9218	0.914894
0.9219	0.915032
0.922	0.91517
0.9221	0.915308
0.9222	0.915446
0.9223	0.915583
0.9224	0.91572
0.9225	0.915857
0.9226	0.915994
0.9227	0.916131
0.9228	0.916267
0.9229	0.916404
0.923	0.91654
0.9231	0.916676
0.9232	0.916812
0.9233	0.916947
0.9234	0.917083
0.9235	0.917218
0.9236	0.917353
0.9237	0.917488
0.9238	0.917623
0.9239	0.917758
0.924	0.917892
0.9241	0.918027
0.9242	0.918161
0.9243	0.918295
0.9244	0.918429
0.9245	0.918562
0.9246	0.918696
0.9247	0.918829
0.9248	0.918963
0.9249	0.919096
0.925	0.919229
0.9251	0.919361
0.9252	0.919494
0.9253	0.919626
0.9254	0.919759
0.9255	0.919891
0.9256	0.920023
0.9257	0.920155
0.9258	0.920286
0.9259	0.920418
0.926	0.920549
0.9261	0.92068
0.9262	0.920811
0.9263	0.920942
0.9264	0.921073
0.9265	0.921204
0.9266	0.921334
0.9267	0.921465
0.9268	0.921595
0.9269	0.921725
0.927	0.921855
0.9271	0.921985
0.9272	0.922114
0.9273	0.922244
0.9274	0.922373
0.9275	0.922502
0.9276	0.922631
0.9277	0.92276
0.9278	0.922889
0.9279	0.923018
0.928	0.923146
0.9281	0.923274
0.9282	0.923403
0.9283	0.923531
0.9284	0.923659
0.9285	0.923787
0.9286	0.923914
0.9287	0.924042
0.9288	0.924169
0.9289	0.924297
0.929	0.924424
0.9291	0.924551
0.9292	0.924678
0.9293	0.924804
0.9294	0.924931
0.9295	0.925057
0.9296	0.925184
0.9297	0.92531
0.9298	0.925436
0.9299	0.925562
0.93	0.925688
0.9301	0.925814
0.9302	0.925939
0.9303	0.926065
0.9304	0.92619
0.9305	0.926316
0.9306	0.926441
0.9307	0.926566
0.9308	0.92669
0.9309	0.926815
0.931	0.92694
0.9311	0.927064
0.9312	0.927189
0.9313	0.927313
0.9314	0.927437
0.9315	0.927561
0.9316	0.927685
0.9317	0.927809
0.9318	0.927932
0.9319	0.928056
0.932	0.928179
0.9321	0.928303
0.9322	0.928426
0.9323	0.928549
0.9324	0.928672
0.9325	0.928795
0.9326	0.928918
0.9327	0.92904
0.9328	0.929163
0.9329	0.929285
0.933	0.929408
0.9331	0.92953
0.9332	0.929652
0.9333	0.929774
0.9334	0.929896
0.9335	0.930017
0.9336	0.930139
0.9337	0.93026
0.9338	0.930382
0.9339	0.930503
0.934	0.930624
0.9341	0.930746
0.9342	0.930867
0.9343	0.930987
0.9344	0.931108
0.9345	0.931229
0.9346	0.931349
0.9347	0.93147
0.9348	0.93159
0.9349	0.93171
0.935	0.931831
0.9351	0.931951
0.9352	0.932071
0.9353	0.932191
0.9354	0.93231
0.9355	0.93243
0.9356	0.932549
0.9357	0.932669
0.9358	0.932788
0.9359	0.932907
0.936	0.933027
0.9361	0.933146
0.9362	0.933265
0.9363	0.933384
0.9364	0.933502
0.9365	0.933621
0.9366	0.93374
0.9367	0.933858
0.9368	0.933976
0.9369	0.934095
0.937	0.934213
0.9371	0.934331
0.9372	0.934449
0.9373	0.934567
0.9374	0.934685
0.9375	0.934802
0.9376	0.93492
0.9377	0.935038
0.9378	0.935155
0.9379	0.935272
0.938	0.93539
0.9381	0.935507
0.9382	0.935624
0.9383	0.935741
0.9384	0.935858
0.9385	0.935975
0.9386	0.936091
0.9387	0.936208
0.9388	0.936324
0.9389	0.936441
0.939	0.936557
0.9391	0.936674
0.9392	0.93679
0.9393	0.936906
0.9394	0.937022
0.9395	0.937138
0.9396	0.937254
0.9397	0.93737
0.9398	0.937485
0.9399	0.937601
0.94	0.937716
0.9401	0.937832
0.9402	0.937947
0.9403	0.938063
0.9404	0.938178
0.9405	0.938293
0.9406	0.938408
0.9407	0.938523
0.9408	0.938638
0.9409	0.938752
0.941	0.938867
0.9411	0.938982
0.9412	0.939096
0.9413	0.939211
0.9414	0.939325
0.9415	0.93944
0.9416	0.939554
0.9417	0.939668
0.9418	0.939782
0.9419	0.939896
0.942	0.94001
0.9421	0.940124
0.9422	0.940238
0.9423	0.940351
0.9424	0.940465
0.9425	0.940579
0.9426	0.940692
0.9427	0.940806
0.9428	0.940919
0.9429	0.941032
0.943	0.941145
0.9431	0.941258
0.9432	0.941371
0.9433	0.941484
0.9434	0.941597
0.9435	0.94171
0.9436	0.941823
0.9437	0.941936
0.9438	0.942048
0.9439	0.942161
0.944	0.942273
0.9441	0.942386
0.9442	0.942498
0.9443	0.94261
0.9444	0.942722
0.9445	0.942835
0.9446	0.942947
0.9447	0.943059
0.9448	0.943171
0.9449	0.943282
0.945	0.943394
0.9451	0.943506
0.9452	0.943618
0.9453	0.943729
0.9454	0.943841
0.9455	0.943952
0.9456	0.944064
0.9457	0.944175
0.9458	0.944286
0.9459	0.944397
0.946	0.944508
0.9461	0.94462
0.9462	0.944731
0.9463	0.944841
0.9464	0.944952
0.9465	0.945063
0.9466	0.945174
0.9467	0.945285
0.9468	0.945395
0.9469	0.945506
0.947	0.945616
0.9471	0.945727
0.9472	0.945837
0.9473	0.945947
0.9474	0.946058
0.9475	0.946168
0.9476	0.946278
0.9477	0.946388
0.9478	0.946498
0.9479	0.946608
0.948	0.946718
0.9481	0.946828
0.9482	0.946938
0.9483	0.947047
0.9484	0.947157
0.9485	0.947267
0.9486	0.947376
0.9487	0.947486
0.9488	0.947595
0.9489	0.947704
0.949	0.947814
0.9491	0.947923
0.9492	0.948032
0.9493	0.948141
0.9494	0.948251
0.9495	0.94836
0.9496	0.948469
0.9497	0.948578
0.9498	0.948686
0.9499	0.948795
0.95	0.948904
0.9501	0.949013
0.9502	0.949121
0.9503	0.94923
0.9504	0.949339
0.9505	0.949447
0.9506	0.949556
0.9507	0.949664
0.9508	0.949772
0.9509	0.949881
0.951	0.949989
0.9511	0.950097
0.9512	0.950205
0.9513	0.950313
0.9514	0.950421
0.9515	0.950529
0.9516	0.950637
0.9517	0.950745
0.9518	0.950853
0.9519	0.950961
0.952	0.951069
0.9521	0.951176
0.9522	0.951284
0.9523	0.951392
0.9524	0.951499
0.9525	0.951607
0.9526	0.951714
0.9527	0.951822
0.9528	0.951929
0.9529	0.952036
0.953	0.952143
0.9531	0.952251
0.9532	0.952358
0.9533	0.952465
0.9534	0.952572
0.9535	0.952679
0.9536	0.952786
0.9537	0.952893
0.9538	0.953
0.9539	0.953107
0.954	0.953214
0.9541	0.95332
0.9542	0.953427
0.9543	0.953534
0.9544	0.95364
0.9545	0.953747
0.9546	0.953854
0.9547	0.95396
0.9548	0.954066
0.9549	0.954173
0.955	0.954279
0.9551	0.954386
0.9552	0.954492
0.9553	0.954598
0.9554	0.954704
0.9555	0.954811
0.9556	0.954917
0.9557	0.955023
0.9558	0.955129
0.9559	0.955235
0.956	0.955341
0.9561	0.955447
0.9562	0.955553
0.9563	0.955658
0.9564	0.955764
0.9565	0.95587
0.9566	0.955976
0.9567	0.956081
0.9568	0.956187
0.9569	0.956293
0.957	0.956398
0.9571	0.956504
0.9572	0.956609
0.9573	0.956715
0.9574	0.95682
0.9575	0.956925
0.9576	0.957031
0.9577	0.957136
0.9578	0.957241
0.9579	0.957346
0.958	0.957452
0.9581	0.957557
0.9582	0.957662
0.9583	0.957767
0.9584	0.957872
0.9585	0.957977
0.9586	0.958082
0.9587	0.958187
0.9588	0.958292
0.9589	0.958397
0.959	0.958501
0.9591	0.958606
0.9592	0.958711
0.9593	0.958816
0.9594	0.95892
0.9595	0.959025
0.9596	0.95913
0.9597	0.959234
0.9598	0.959339
0.9599	0.959443
0.96	0.959548
0.9601	0.959652
0.9602	0.959757
0.9603	0.959861
0.9604	0.959965
0.9605	0.96007
0.9606	0.960174
0.9607	0.960278
0.9608	0.960382
0.9609	0.960487
0.961	0.960591
0.9611	0.960695
0.9612	0.960799
0.9613	0.960903
0.9614	0.961007
0.9615	0.961111
0.9616	0.961215
0.9617	0.961319
0.9618	0.961423
0.9619	0.961527
0.962	0.961631
0.9621	0.961734
0.9622	0.961838
0.9623	0.961942
0.9624	0.962046
0.9625	0.962149
0.9626	0.962253
0.9627	0.962357
0.9628	0.96246
0.9629	0.962564
0.963	0.962667
0.9631	0.962771
0.9632	0.962874
0.9633	0.962978
0.9634	0.963081
0.9635	0.963185
0.9636	0.963288
0.9637	0.963392
0.9638	0.963495
0.9639	0.963598
0.964	0.963701
0.9641	0.963805
0.9642	0.963908
0.9643	0.964011
0.9644	0.964114
0.9645	0.964217
0.9646	0.964321
0.9647	0.964424
0.9648	0.964527
0.9649	0.96463
0.965	0.964733
0.9651	0.964836
0.9652	0.964939
0.9653	0.965042
0.9654	0.965145
0.9655	0.965247
0.9656	0.96535
0.9657	0.965453
0.9658	0.965556
0.9659	0.965659
0.966	0.965762
0.9661	0.965864
0.9662	0.965967
0.9663	0.96607
0.9664	0.966172
0.9665	0.966275
0.9666	0.966378
0.9667	0.96648
0.9668	0.966583
0.9669	0.966685
0.967	0.966788
0.9671	0.966891
0.9672	0.966993
0.9673	0.967095
0.9674	0.967198
0.9675	0.9673
0.9676	0.967403
0.9677	0.967505
0.9678	0.967608
0.9679	0.96771
0.968	0.967812
0.9681	0.967914
0.9682	0.968017
0.9683	0.968119
0.9684	0.968221
0.9685	0.968323
0.9686	0.968426
0.9687	0.968528
0.9688	0.96863
0.9689	0.968732
0.969	0.968834
0.9691	0.968936
0.9692	0.969038
0.9693	0.96914
0.9694	0.969242
0.9695	0.969344
0.9696	0.969446
0.9697	0.969548
0.9698	0.96965
0.9699	0.969752
0.97	0.969854
0.9701	0.969956
0.9702	0.970058
0.9703	0.97016
0.9704	0.970262
0.9705	0.970364
0.9706	0.970465
0.9707	0.970567
0.9708	0.970669
0.9709	0.970771
0.971	0.970872
0.9711	0.970974
0.9712	0.971076
0.9713	0.971178
0.9714	0.971279
0.9715	0.971381
0.9716	0.971482
0.9717	0.971584
0.9718	0.971686
0.9719	0.971787
0.972	0.971889
0.9721	0.97199
0.9722	0.972092
0.9723	0.972193
0.9724	0.972295
0.9725	0.972396
0.9726	0.972498
0.9727	0.972599
0.9728	0.972701
0.9729	0.972802
0.973	0.972904
0.9731	0.973005
0.9732	0.973106
0.9733	0.973208
0.9734	0.973309
0.9735	0.97341
0.9736	0.973512
0.9737	0.973613
0.9738	0.973714
0.9739	0.973816
0.974	0.973917
0.9741	0.974018
0.9742	0.974119
0.9743	0.974221
0.9744	0.974322
0.9745	0.974423
0.9746	0.974524
0.9747	0.974625
0.9748	0.974727
0.9749	0.974828
0.975	0.974929
0.9751	0.97503
0.9752	0.975131
0.9753	0.975232
0.9754	0.975333
0.9755	0.975434
0.9756	0.975535
0.9757	0.975636
0.9758	0.975737
0.9759	0.975838
0.976	0.975939
0.9761	0.97604
0.9762	0.976141
0.9763	0.976242
0.9764	0.976343
0.9765	0.976444
0.9766	0.976545
0.9767	0.976646
0.9768	0.976747
0.9769	0.976848
0.977	0.976949
0.9771	0.97705
0.9772	0.97715
0.9773	0.977251
0.9774	0.977352
0.9775	0.977453
0.9776	0.977554
0.9777	0.977655
0.9778	0.977755
0.9779	0.977856
0.978	0.977957
0.9781	0.978058
0.9782	0.978158
0.9783	0.978259
0.9784	0.97836
0.9785	0.978461
0.9786	0.978561
0.9787	0.978662
0.9788	0.978763
0.9789	0.978863
0.979	0.978964
0.9791	0.979065
0.9792	0.979165
0.9793	0.979266
0.9794	0.979367
0.9795	0.979467
0.9796	0.979568
0.9797	0.979669
0.9798	0.979769
0.9799	0.97987
0.98	0.97997
0.9801	0.980071
0.9802	0.980172
0.9803	0.980272
0.9804	0.980373
0.9805	0.980473
0.9806	0.980574
0.9807	0.980674
0.9808	0.980775
0.9809	0.980875
0.981	0.980976
0.9811	0.981076
0.9812	0.981177
0.9813	0.981277
0.9814	0.981378
0.9815	0.981478
0.9816	0.981579
0.9817	0.981679
0.9818	0.98178
0.9819	0.98188
0.982	0.98198
0.9821	0.982081
0.9822	0.982181
0.9823	0.982282
0.9824	0.982382
0.9825	0.982483
0.9826	0.982583
0.9827	0.982683
0.9828	0.982784
0.9829	0.982884
0.983	0.982984
0.9831	0.983085
0.9832	0.983185
0.9833	0.983285
0.9834	0.983386
0.9835	0.983486
0.9836	0.983586
0.9837	0.983687
0.9838	0.983787
0.9839	0.983887
0.984	0.983988
0.9841	0.984088
0.9842	0.984188
0.9843	0.984289
0.9844	0.984389
0.9845	0.984489
0.9846	0.984589
0.9847	0.98469
0.9848	0.98479
0.9849	0.98489
0.985	0.98499
0.9851	0.985091
0.9852	0.985191
0.9853	0.985291
0.9854	0.985391
0.9855	0.985492
0.9856	0.985592
0.9857	0.985692
0.9858	0.985792
0.9859	0.985893
0.986	0.985993
0.9861	0.986093
0.9862	0.986193
0.9863	0.986293
0.9864	0.986394
0.9865	0.986494
0.9866	0.986594
0.9867	0.986694
0.9868	0.986794
0.9869	0.986894
0.987	0.986995
0.9871	0.987095
0.9872	0.987195
0.9873	0.987295
0.9874	0.987395
0.9875	0.987495
0.9876	0.987596
0.9877	0.987696
0.9878	0.987796
0.9879	0.987896
0.988	0.987996
0.9881	0.988096
0.9882	0.988196
0.9883	0.988296
0.9884	0.988397
0.9885	0.988497
0.9886	0.988597
0.9887	0.988697
0.9888	0.988797
0.9889	0.988897
0.989	0.988997
0.9891	0.989097
0.9892	0.989197
0.9893	0.989297
0.9894	0.989398
0.9895	0.989498
0.9896	0.989598
0.9897	0.989698
0.9898	0.989798
0.9899	0.989898
0.99	0.989998
0.9901	0.990098
0.9902	0.990198
0.9903	0.990298
0.9904	0.990398
0.9905	0.990498
0.9906	0.990598
0.9907	0.990699
0.9908	0.990799
0.9909	0.990899
0.991	0.990999
0.9911	0.991099
0.9912	0.991199
0.9913	0.991299
0.9914	0.991399
0.9915	0.991499
0.9916	0.991599
0.9917	0.991699
0.9918	0.991799
0.9919	0.991899
0.992	0.991999
0.9921	0.992099
0.9922	0.992199
0.9923	0.992299
0.9924	0.992399
0.9925	0.992499
0.9926	0.992599
0.9927	0.992699
0.9928	0.992799
0.9929	0.9929
0.993	0.993
0.9931	0.9931
0.9932	0.9932
0.9933	0.9933
0.9934	0.9934
0.9935	0.9935
0.9936	0.9936
0.9937	0.9937
0.9938	0.9938
0.9939	0.9939
0.994	0.994
0.9941	0.9941
0.9942	0.9942
0.9943	0.9943
0.9944	0.9944
0.9945	0.9945
0.9946	0.9946
0.9947	0.9947
0.9948	0.9948
0.9949	0.9949
0.995	0.995
0.9951	0.9951
0.9952	0.9952
0.9953	0.9953
0.9954	0.9954
0.9955	0.9955
0.9956	0.9956
0.9957	0.9957
0.9958	0.9958
0.9959	0.9959
0.996	0.996
0.9961	0.9961
0.9962	0.9962
0.9963	0.9963
0.9964	0.9964
0.9965	0.9965
0.9966	0.9966
0.9967	0.9967
0.9968	0.9968
0.9969	0.9969
0.997	0.997
0.9971	0.9971
0.9972	0.9972
0.9973	0.9973
0.9974	0.9974
0.9975	0.9975
0.9976	0.9976
0.9977	0.9977
0.9978	0.9978
0.9979	0.9979
0.998	0.998
0.9981	0.9981
0.9982	0.9982
0.9983	0.9983
0.9984	0.9984
0.9985	0.9985
0.9986	0.9986
0.9987	0.9987
0.9988	0.9988
0.9989	0.9989
0.999	0.999
0.9991	0.9991
0.9992	0.9992
0.9993	0.9993
0.9994	0.9994
0.9995	0.9995
0.9996	0.9996
0.9997	0.9997
0.9998	0.9998
0.9999	0.9999


==> g70.dat <==
1	2.37225
2	0.462392
3	0.0920967
4	0.0195065
5	0.0038034

==> g74.dat <==
1	2.60913
2	0.562694
3	0.128792
4	0.0315965
5	0.0073212

==> g78.dat <==
1	2.87983
2	0.719011
3	0.196356
4	0.0549539
5	0.0159466

==> g81.dat <==
1	3.05181
2	0.898472
3	0.297464
4	0.10067
5	0.036162

==> g83.dat <==
1	3.08298
2	1.0523
3	0.410607
4	0.16183
5	0.069159

==> g85.dat <==
1	2.98314
2	1.21611
3	0.577549
4	0.294366
5	0.154084

==> g86.dat <==
1	2.85256
2	1.26008
3	0.677138
4	0.378644
5	0.228613

==> gamma_tau.dat <==
x	y	yerror
0	2.81828	0.02
0.0625	3.23954	0.04
0.125	3.55436	0.07
0.25	4.16541	0.13
0.5	4.55616	0.13
1	4.90319	0.09



==> pippo1.dat <==
0	-0.00225154	0.0187101
0.000125	-0.00220877	0.0186967
0.00025	-0.00212611	0.0186729
0.000375	-0.0020557	0.0186672
0.000625	-0.00196511	0.0186332
0.000875	-0.00186707	0.018627
0.001375	-0.00163351	0.0186224
0.002125	-0.00123367	0.0185721
0.003125	-0.000721139	0.018543
0.00475	5.30547e-05	0.0184949
0.007125	0.00122537	0.0184215
0.01075	0.00299113	0.0184429
0.016125	0.00540793	0.0186709
0.02425	0.00929827	0.018473
0.036375	0.0152869	0.018429
0.054625	0.0234808	0.018226
0.082	0.0360183	0.0182014
0.123125	0.0550435	0.0173368
0.184625	0.0820695	0.01707
0.277	0.120683	0.0164583
0.415625	0.176275	0.0176421
0.623375	0.251817	0.0179328
0.935125	0.348708	0.0203696
1.40275	0.471527	0.0174974
2.10425	0.619499	0.0185543
3.15638	0.781954	0.020282
4.7345	0.951368	0.022774
7.10187	1.11732	0.0254334
10.6527	1.27449	0.0265166
15.9793	1.42818	0.0311392
23.9689	1.56944	0.0359263
35.9532	1.70676	0.0391749
53.9299	1.84057	0.0422016
80.8949	1.96675	0.0448143
121.342	2.0886	0.0598797
182.014	2.21856	0.0682437
273.021	2.33618	0.0739391
409.531	2.44808	0.0824556
614.296	2.55834	0.0857104
921.444	2.65161	0.0902228
1382.17	2.74828	0.105692
2073.25	2.82674	0.109417
3109.87	2.89123	0.126941
4664.81	2.94802	0.153703
6997.22	2.9822	0.159421
10495.8	2.99104	0.16495
15743.7	2.98135	0.177012
23615.6	2.95101	0.187538
35423.4	2.87985	0.202392
53135.1	2.77256	0.20709
79702.7	2.61739	0.211677
119554	2.41954	0.222916
179331	2.16618	0.220351
268997	1.86263	0.188739
403495	1.51475	0.163819
605242	1.16209	0.149555
907863	0.809221	0.123444


==> pippo2.dat <==
	0	-0.00117503	0.0186195
	0.000125	-0.00116349	0.0186379
	0.00025	-0.00116013	0.0185791
	0.000375	-0.00113538	0.0185826
	0.000625	-0.00111688	0.0186088
	0.000875	-0.00111015	0.0185475
	0.001375	-0.00109045	0.018569
	0.002125	-0.00103663	0.0185128
	0.003125	-0.00100468	0.0184623
	0.00475	-0.000886488	0.0184436
	0.007125	-0.000747424	0.0186567
	0.01075	-0.000502715	0.0185613
	0.016125	-0.00017646	0.01844
	0.02425	0.000340176	0.0186631
	0.036375	0.00121776	0.0185293
	0.054625	0.00234231	0.0192769
	0.082	0.00389126	0.0193717
	0.123125	0.00642994	0.0190541
	0.184625	0.00982329	0.0198383
	0.277	0.0145408	0.0200897
	0.415625	0.0217213	0.0224338
	0.623375	0.0314424	0.0232529
	0.935125	0.0438421	0.0261386
	1.40275	0.0602889	0.025699
	2.10425	0.0809366	0.0306483
	3.15638	0.104726	0.0346478
	4.7345	0.130955	0.0419129
	7.10187	0.159045	0.0463892
	10.6527	0.190192	0.0451831
	15.9793	0.225816	0.0527892
	23.9689	0.265387	0.0551043
	35.9532	0.306831	0.06098
	53.9299	0.35375	0.0594009
	80.8949	0.402551	0.0604654
	121.342	0.457517	0.0786959
	182.014	0.518523	0.0811763
	273.021	0.576151	0.0810949
	409.531	0.642561	0.0918051
	614.296	0.706341	0.0940654
	921.444	0.771805	0.0965555
	1382.17	0.842943	0.112996
	2073.25	0.911023	0.118068
	3109.87	0.973825	0.139479
	4664.81	1.03812	0.155045
	6997.22	1.09805	0.165316
	10495.8	1.14514	0.167085
	15743.7	1.18541	0.181146
	23615.6	1.20963	0.186594
	35423.4	1.21413	0.200389
	53135.1	1.20576	0.202142
	79702.7	1.16991	0.207041
	119554	1.10095	0.217707
	179331	1.00395	0.206958
	268997	0.874662	0.180755
	403495	0.720002	0.155855
	605242	0.54901	0.143851
	907863	0.385869	0.113928


==> pippo3.dat <==
	0	-0.00446943	0.0181729
	0.000125	-0.00447472	0.0181438
	0.00025	-0.00446895	0.0181116
	0.000375	-0.00446583	0.0181012
	0.000625	-0.00446655	0.0182517
	0.000875	-0.00447184	0.0182115
	0.001375	-0.00445694	0.0181276
	0.002125	-0.0044656	0.0182745
	0.003125	-0.00446249	0.0182499
	0.00475	-0.00445002	0.0181038
	0.007125	-0.00448156	0.0179564
	0.01075	-0.00448436	0.0179828
	0.016125	-0.00449451	0.0177658
	0.02425	-0.00445606	0.0178524
	0.036375	-0.00454444	0.0181117
	0.054625	-0.00455408	0.019029
	0.082	-0.00467756	0.0199358
	0.123125	-0.00460187	0.0213297
	0.184625	-0.00462788	0.021939
	0.277	-0.00456726	0.0230875
	0.415625	-0.00433122	0.0238118
	0.623375	-0.00403917	0.0248163
	0.935125	-0.00325518	0.027281
	1.40275	-0.00293919	0.0300066
	2.10425	-0.00150764	0.0333991
	3.15638	0.000449036	0.0364877
	4.7345	0.00364067	0.0469326
	7.10187	0.00728144	0.0521363
	10.6527	0.0133704	0.0529796
	15.9793	0.0221952	0.0635117
	23.9689	0.030345	0.0662988
	35.9532	0.042868	0.0728086
	53.9299	0.0569532	0.0683876
	80.8949	0.0698856	0.066587
	121.342	0.0883299	0.0916571
	182.014	0.109618	0.09673
	273.021	0.132252	0.0936391
	409.531	0.161003	0.103152
	614.296	0.190009	0.109951
	921.444	0.224049	0.109052
	1382.17	0.263036	0.12778
	2073.25	0.299772	0.128687
	3109.87	0.343323	0.154162
	4664.81	0.385758	0.167565
	6997.22	0.427765	0.174063
	10495.8	0.467417	0.178188
	15743.7	0.512664	0.195365
	23615.6	0.545851	0.195849
	35423.4	0.568705	0.207956
	53135.1	0.577845	0.19846
	79702.7	0.568494	0.213418
	119554	0.55855	0.218844
	179331	0.515135	0.215593
	268997	0.45208	0.185376
	403495	0.38046	0.158117
	605242	0.289656	0.136573
	907863	0.210143	0.117145


==> pippo4.dat <==
	0	-0.00390235	0.0257758
	0.000125	-0.00390283	0.0257676
	0.00025	-0.00391628	0.0256883
	0.000375	-0.00392517	0.0256494
	0.000625	-0.00393791	0.0255835
	0.000875	-0.00392878	0.0255455
	0.001375	-0.00391629	0.0255158
	0.002125	-0.00387688	0.0256057
	0.003125	-0.0038954	0.0255629
	0.00475	-0.00386611	0.0254732
	0.007125	-0.00388324	0.0254697
	0.01075	-0.00385239	0.0254985
	0.016125	-0.003913	0.025216
	0.02425	-0.00394904	0.0251336
	0.036375	-0.00410471	0.0258419
	0.054625	-0.00396777	0.026442
	0.082	-0.00380049	0.0264979
	0.123125	-0.00383534	0.0263661
	0.184625	-0.00388057	0.0262219
	0.277	-0.00350517	0.0269032
	0.415625	-0.00343733	0.0275196
	0.623375	-0.0033255	0.0302971
	0.935125	-0.00414186	0.0360768
	1.40275	-0.00432808	0.0356986
	2.10425	-0.00479003	0.0411027
	3.15638	-0.00430154	0.0437118
	4.7345	-0.00535347	0.0489341
	7.10187	-0.00643684	0.0531094
	10.6527	-0.0073788	0.0491258
	15.9793	-0.00437628	0.0652632
	23.9689	-0.00490832	0.0662457
	35.9532	-0.00190563	0.0730442
	53.9299	0.00272882	0.0741
	80.8949	0.0096491	0.070484
	121.342	0.0107348	0.0933502
	182.014	0.0162743	0.0983897
	273.021	0.0259056	0.0963344
	409.531	0.0345016	0.106278
	614.296	0.0478903	0.114049
	921.444	0.0604296	0.108231
	1382.17	0.0772854	0.133464
	2073.25	0.096478	0.132807
	3109.87	0.120567	0.154578
	4664.81	0.139947	0.172259
	6997.22	0.168918	0.17353
	10495.8	0.192198	0.177382
	15743.7	0.221728	0.192903
	23615.6	0.246906	0.195635
	35423.4	0.265459	0.204979
	53135.1	0.281069	0.203377
	79702.7	0.286882	0.206343
	119554	0.281005	0.214247
	179331	0.27113	0.215196
	268997	0.238767	0.181698
	403495	0.199488	0.155705
	605242	0.156015	0.133341
	907863	0.112897	0.118342


==> pippo5.dat <==
	0	-0.00497405	0.0210328
	0.000125	-0.00497453	0.0209974
	0.00025	-0.00497117	0.0209301
	0.000375	-0.00497765	0.0209651
	0.000625	-0.00498318	0.0208719
	0.000875	-0.00498366	0.020866
	0.001375	-0.00498318	0.020892
	0.002125	-0.00498223	0.0208315
	0.003125	-0.00500315	0.0209524
	0.00475	-0.00500269	0.0211685
	0.007125	-0.00504145	0.0212155
	0.01075	-0.00505385	0.0212218
	0.016125	-0.00510005	0.0214498
	0.02425	-0.00521298	0.0211147
	0.036375	-0.00521726	0.0207655
	0.054625	-0.00527976	0.021353
	0.082	-0.00516535	0.0217721
	0.123125	-0.00551018	0.0222122
	0.184625	-0.00547851	0.0219825
	0.277	-0.00562455	0.0238684
	0.415625	-0.00551105	0.0242644
	0.623375	-0.00552417	0.025189
	0.935125	-0.00623	0.0304418
	1.40275	-0.00644266	0.0291442
	2.10425	-0.00666671	0.0383686
	3.15638	-0.00736286	0.0398032
	4.7345	-0.00747525	0.0464265
	7.10187	-0.00803719	0.0474683
	10.6527	-0.00797472	0.0471816
	15.9793	-0.00774758	0.0562532
	23.9689	-0.0081859	0.0623145
	35.9532	-0.0097728	0.0713225
	53.9299	-0.00800023	0.0674069
	80.8949	-0.00541722	0.0658217
	121.342	-0.0059247	0.087595
	182.014	-0.00498676	0.0951838
	273.021	-0.00329949	0.0931713
	409.531	0.00253317	0.103356
	614.296	0.00243661	0.108335
	921.444	0.0086226	0.109112
	1382.17	0.0135335	0.131493
	2073.25	0.0203198	0.130989
	3109.87	0.0326177	0.153992
	4664.81	0.0434454	0.175104
	6997.22	0.0582438	0.177029
	10495.8	0.0728813	0.176888
	15743.7	0.0902493	0.194861
	23615.6	0.105203	0.20047
	35423.4	0.120663	0.211349
	53135.1	0.125679	0.20896
	79702.7	0.136884	0.213054
	119554	0.139646	0.219275
	179331	0.130235	0.208686
	268997	0.114416	0.178943
	403495	0.093731	0.147279
	605242	0.0762692	0.138315
	907863	0.0538695	0.10963


==> pippo6.dat <==
	0	-0.00257353	0.0191585
	0.000125	-0.00257641	0.0191344
	0.00025	-0.00258747	0.0192015
	0.000375	-0.00260597	0.0192116
	0.000625	-0.0026115	0.0192435
	0.000875	-0.00261678	0.0191775
	0.001375	-0.0026115	0.0193573
	0.002125	-0.0025745	0.0193352
	0.003125	-0.0025834	0.0194506
	0.00475	-0.00257814	0.0194674
	0.007125	-0.0025352	0.0194937
	0.01075	-0.00253078	0.0192732
	0.016125	-0.00254814	0.0190333
	0.02425	-0.0025169	0.0188744
	0.036375	-0.00254041	0.0181378
	0.054625	-0.00260771	0.0184125
	0.082	-0.00266631	0.019189
	0.123125	-0.00285976	0.0188085
	0.184625	-0.00306117	0.0195613
	0.277	-0.00274585	0.0211787
	0.415625	-0.0024209	0.0229092
	0.623375	-0.00227302	0.0246941
	0.935125	-0.00246462	0.0296983
	1.40275	-0.00299446	0.0270367
	2.10425	-0.00235828	0.0314042
	3.15638	-0.00297753	0.0360011
	4.7345	-0.00203744	0.0433902
	7.10187	-0.00229901	0.0470278
	10.6527	-0.00454575	0.0483631
	15.9793	-0.00555852	0.0538801
	23.9689	-0.00461276	0.0598134
	35.9532	-0.00604106	0.0675058
	53.9299	-0.00729137	0.0668001
	80.8949	-0.00516731	0.0689818
	121.342	-0.00690509	0.0865541
	182.014	-0.00662074	0.0968253
	273.021	-0.00792992	0.0934752
	409.531	-0.00659072	0.103094
	614.296	-0.00504128	0.106583
	921.444	-0.00186376	0.105475
	1382.17	-0.00228013	0.125711
	2073.25	0.00315328	0.130228
	3109.87	0.00382825	0.154249
	4664.81	0.0096723	0.170313
	6997.22	0.0170097	0.173622
	10495.8	0.0200867	0.174825
	15743.7	0.0333073	0.193158
	23615.6	0.0351097	0.197362
	35423.4	0.0388944	0.212352
	53135.1	0.0564008	0.202465
	79702.7	0.0544925	0.215394
	119554	0.0590111	0.216423
	179331	0.057157	0.207829
	268997	0.0514212	0.175713
	403495	0.0463502	0.151991
	605242	0.0391465	0.139527
	907863	0.027865	0.111553


==> rho_t.dat <==
x	y	yerror
0	0.833474	0.0011
0.0625	0.844359	0.0038
0.125	0.850314	0.0022
0.25	0.857345	0.0016
0.5	0.867639	0.0045
1	0.880972	0.0044



==> rho_tau.dat <==
x	y	yerror
0	0.834326	0.0005	
0.0625	0.840931	0.0004
0.125	0.845404	0.0007
0.25	0.854367	0.0012
0.5	0.864818	0.0015
1	0.879591	0.0012



==> tBL.dat <==
0.70	20.2485	0.2
0.72	26.1894	0.3
0.74	42.4258	0.4
0.76	71.0943	0.7
0.78	212.425	2
0.79	396.945	4
0.80	767.185	7
0.81	2619.35	26
0.815	5364.48	53
0.82	15864.3	160
0.825	79077.0	790
0.828	282835	3000
0.83	1248240 12000	

==> t_BL.dat <==
0.70	20.2485	0.2
0.72	26.1894	0.3
0.74	42.4258	0.4
0.76	71.0943	0.7
0.78	212.425	2
0.79	396.945	4
0.80	767.185	7
0.81	2619.35	26
0.815	5364.48	53
0.82	15864.3	160
0.825	79077.0	790
0.828	282835	3000
0.83	1248240 12000	

==> t_KA.dat <==
0.70	36.5747	1.150767
0.72	44.0918	1.373744
0.74	49.2	1.523575
0.76	64.3916	1.970889
0.78	133.03	5.415252
0.80	368.594	21.60241
0.81	629.622	35.48880
0.82	1465.36	187.8456
0.83	3325.72	524.9432
0.84	13506.4	2263.548
0.85	56081.2	5480.314
0.86	504113	81995.12



==> t_M16.dat <==
0.699982	20.4741	0.20
0.719980	28.1044	0.28
0.739978	39.9923	0.4
0.759999	75.5176	0.76
0.779997	152.704	1.53
0.789996	333.96	33.4
0.799995	696.172	6.96
0.809995	1860.26	18.6
0.819994	8496.27	84.96
0.824982	21531.5	215.3
0.829993	77909.2	779.1
0.831997	122246	1222
0.834981	389180	3892

==> t_M2.dat <==
0.699891	28.8586	0.29
0.719934	37.3818	0.37
0.739978	52.1070	0.52
0.759840	76.7038	0.77
0.779883	135.736	1.36
0.799927	442.105	4.42
0.809949	1223.92	12.24
0.819971	2718.47	27.18
0.829993	9966.08	100
0.839832	45926.0	459
0.844934	123445	1234
0.849854	441611	4416

==> t_M4.dat <==
0.699982	26.2493	0.26
0.719934	33.259	0.33
0.739978	42.4076	0.42
0.759931	66.014	0.66
0.779974	147.473	1.47
0.799927	573.347	5.73
0.809949	1493.56	14.93
0.819971	4411.13	44.11
0.824982	9030.5	90.3
0.829993	19158.3	192
0.834913	51926.9	520
0.839923	168657	1686
0.844934	905483	9054

==> t_M8.dat <==
0.699982	21.6653	0.21
0.719980	29.0329	0.29
0.739978	44.7263	0.48
0.759976	67.262	0.68
0.779974	170.7	1.71
0.789996	316.049	3.16
0.799973	651.105	6.51
0.809995	1758.17	17.58
0.819971	6797.09	67.97
0.824982	14107.8	141
0.829993	43085.1	431
0.834958	157683	1576
0.837965	334925	3349

==> tauBL.dat <==
0.70	13.6835	0.1
0.72	21.1708	0.2
0.74	35.2712	0.4
0.76	66.9319	0.7
0.78	162.316	2
0.79	286.954	3
0.80	590.547	6
0.81	1555.58	15
0.815	2940.39	29
0.82	6973.65	70
0.825	23321.0	233
0.828	67459.7	674
0.83	203529	2000	

==> tauKA.dat <==
0.70	16.5692	0.36
0.72	26.0727	0.44
0.74	44.8395	0.5
0.76	86.3426	0.65
0.78	194.905	1.5
0.80	554.834	3.7
0.81	1053.04	6.3
0.82	2246.67	14.7
0.83	5648.79	33.2
0.84	17592.9	135
0.85	75401.5	561
0.86	511730	5041



==> tau_M16.dat <==
0.699982	13.8130	0.14
0.719980	20.9800	0.21
0.739978	34.9573	0.35
0.759999	66.5166	0.66
0.779997	155.951	1.56
0.789996	270.681	2.71
0.799995	536.992	5.37
0.809995	1318.43	13.18
0.819994	4782.56	47.83
0.824982	11886.6	119
0.829993	41654.7	417
0.831997	79051.2	791
0.834981	273845	2739

==> tau_M2.dat <==
0.699891	14.9795	0.15
0.719934	23.1222	0.2
0.739978	39.2187	0.4
0.759840	75.2799	0.8
0.779883	174.953	1.8
0.799927	549.663	5.5
0.809949	1166.18	12
0.819971	2982.18	30
0.829993	10099.7	100
0.839832	48316.9	483
0.844934	138344	1383
0.849854	427384	4273

==> tau_M4.dat <==
0.699982	14.3564	0.14
0.719934	21.8896	0.22
0.739978	36.7547	0.37
0.759931	70.2174	0.70
0.779974	164.823	1.64
0.799927	541.806	5.41
0.809949	1234.25	12.3
0.819971	3671.06	36.71
0.824982	7364.81	73.64
0.829993	17092.4	171
0.834913	46743.1	467
0.839923	165016	1650
0.844934	789568	7895

==> tau_M8.dat <==
0.699982	13.9763	0.13
0.719980	21.2577	0.21
0.739978	35.5458	0.35
0.759976	67.7226	0.68
0.779974	158.734	1.58
0.789996	274.778	2.75
0.799973	538.856	5.39
0.809995	1291.85	12.91
0.819971	4292.21	42.92
0.824982	9759.89	97.6
0.829993	27809.0	278
0.834958	112396	1123
0.837965	326703	3267

==> ybisBif.dat <==
0.9995	0.500286
0.999	0.500573
0.9985	0.50086
0.998	0.501148
0.9975	0.501436
0.997	0.501725
0.9965	0.502015
0.996	0.502306
0.9955	0.502597
0.995	0.502888
0.9945	0.503181
0.994	0.503473
0.9935	0.503767
0.993	0.504061
0.9925	0.504356
0.992	0.504652
0.9915	0.504948
0.991	0.505245
0.9905	0.505542
0.99	0.505841
0.9895	0.506139
0.989	0.506439
0.9885	0.506739
0.988	0.50704
0.9875	0.507342
0.987	0.507644
0.9865	0.507947
0.986	0.508251
0.9855	0.508555
0.985	0.50886
0.9845	0.509166
0.984	0.509472
0.9835	0.50978
0.983	0.510088
0.9825	0.510396
0.982	0.510706
0.9815	0.511016
0.981	0.511326
0.9805	0.511638
0.98	0.51195
0.9795	0.512263
0.979	0.512577
0.9785	0.512892
0.978	0.513207
0.9775	0.513523
0.977	0.51384
0.9765	0.514157
0.976	0.514476
0.9755	0.514795
0.975	0.515115
0.9745	0.515435
0.974	0.515757
0.9735	0.516079
0.973	0.516402
0.9725	0.516726
0.972	0.517051
0.9715	0.517376
0.971	0.517702
0.9705	0.518029
0.97	0.518357
0.9695	0.518686
0.969	0.519016
0.9685	0.519346
0.968	0.519677
0.9675	0.520009
0.967	0.520342
0.9665	0.520676
0.966	0.521011
0.9655	0.521346
0.965	0.521682
0.9645	0.52202
0.964	0.522358
0.9635	0.522697
0.963	0.523037
0.9625	0.523377
0.962	0.523719
0.9615	0.524062
0.961	0.524405
0.9605	0.524749
0.96	0.525095
0.9595	0.525441
0.959	0.525788
0.9585	0.526136
0.958	0.526485
0.9575	0.526835
0.957	0.527186
0.9565	0.527538
0.956	0.527891
0.9555	0.528245
0.955	0.5286
0.9545	0.528955
0.954	0.529312
0.9535	0.52967
0.953	0.530029
0.9525	0.530389
0.952	0.530749
0.9515	0.531111
0.951	0.531474
0.9505	0.531838
0.95	0.532203
0.9495	0.532569
0.949	0.532936
0.9485	0.533304
0.948	0.533673
0.9475	0.534043
0.947	0.534414
0.9465	0.534787
0.946	0.53516
0.9455	0.535535
0.945	0.535911
0.9445	0.536287
0.944	0.536665
0.9435	0.537044
0.943	0.537425
0.9425	0.537806
0.942	0.538188
0.9415	0.538572
0.941	0.538957
0.9405	0.539343
0.94	0.53973
0.9395	0.540118
0.939	0.540508
0.9385	0.540899
0.938	0.541291
0.9375	0.541684
0.937	0.542079
0.9365	0.542474
0.936	0.542871
0.9355	0.54327
0.935	0.543669
0.9345	0.54407
0.934	0.544472
0.9335	0.544876
0.933	0.54528
0.9325	0.545687
0.932	0.546094
0.9315	0.546503
0.931	0.546913
0.9305	0.547324
0.93	0.547737
0.9295	0.548151
0.929	0.548567
0.9285	0.548984
0.928	0.549402
0.9275	0.549822
0.927	0.550244
0.9265	0.550666
0.926	0.551091
0.9255	0.551516
0.925	0.551944
0.9245	0.552372
0.924	0.552803
0.9235	0.553234
0.923	0.553668
0.9225	0.554102
0.922	0.554539
0.9215	0.554977
0.921	0.555416
0.9205	0.555858
0.92	0.5563
0.9195	0.556745
0.919	0.557191
0.9185	0.557639
0.918	0.558088
0.9175	0.558539
0.917	0.558992
0.9165	0.559446
0.916	0.559903
0.9155	0.560361
0.915	0.560821
0.9145	0.561282
0.914	0.561746
0.9135	0.562211
0.913	0.562678
0.9125	0.563147
0.912	0.563617
0.9115	0.56409
0.911	0.564565
0.9105	0.565041
0.91	0.565519
0.9095	0.566
0.909	0.566482
0.9085	0.566967
0.908	0.567453
0.9075	0.567941
0.907	0.568432
0.9065	0.568924
0.906	0.569419
0.9055	0.569916
0.905	0.570415
0.9045	0.570916
0.904	0.571419
0.9035	0.571925
0.903	0.572433
0.9025	0.572943
0.902	0.573455
0.9015	0.57397
0.901	0.574487
0.9005	0.575006
0.9	0.575528
0.8995	0.576052
0.899	0.576579
0.8985	0.577108
0.898	0.57764
0.8975	0.578174
0.897	0.578711
0.8965	0.57925
0.896	0.579792
0.8955	0.580337
0.895	0.580884
0.8945	0.581434
0.894	0.581987
0.8935	0.582542
0.893	0.583101
0.8925	0.583662
0.892	0.584226
0.8915	0.584793
0.891	0.585363
0.8905	0.585937
0.89	0.586513
0.8895	0.587092
0.889	0.587675
0.8885	0.58826
0.888	0.588849
0.8875	0.589441
0.887	0.590037
0.8865	0.590635
0.886	0.591238
0.8855	0.591843
0.885	0.592452
0.8845	0.593065
0.884	0.593682
0.8835	0.594302
0.883	0.594925
0.8825	0.595553
0.882	0.596184
0.8815	0.59682
0.881	0.597459
0.8805	0.598102
0.88	0.59875
0.8795	0.599401
0.879	0.600057
0.8785	0.600717
0.878	0.601382
0.8775	0.602051
0.877	0.602724
0.8765	0.603402
0.876	0.604085
0.8755	0.604773
0.875	0.605465
0.8745	0.606162
0.874	0.606865
0.8735	0.607572
0.873	0.608285
0.8725	0.609003
0.872	0.609727
0.8715	0.610456
0.871	0.611191
0.8705	0.611931
0.87	0.612678
0.8695	0.61343
0.869	0.614189
0.8685	0.614954
0.868	0.615726
0.8675	0.616504
0.867	0.617288
0.8665	0.61808
0.866	0.618879
0.8655	0.619685
0.865	0.620498
0.8645	0.621319
0.864	0.622147
0.8635	0.622984
0.863	0.623829
0.8625	0.624682
0.862	0.625544
0.8615	0.626414
0.861	0.627294
0.8605	0.628183
0.86	0.629082
0.8595	0.62999
0.859	0.630909
0.8585	0.631838
0.858	0.632778
0.8575	0.63373
0.857	0.634693
0.8565	0.635668
0.856	0.636655
0.8555	0.637655
0.855	0.638669
0.8545	0.639696
0.854	0.640737
0.8535	0.641794
0.853	0.642865
0.8525	0.643953
0.852	0.645058
0.8515	0.64618
0.851	0.647321
0.8505	0.64848
0.85	0.64966
0.8495	0.650861
0.849	0.652084
0.8485	0.65333
0.848	0.6546
0.8475	0.655897
0.847	0.657221
0.8465	0.658575
0.846	0.65996
0.8455	0.661377
0.845	0.662831
0.8445	0.664322
0.844	0.665855
0.8435	0.667433
0.843	0.669058
0.8425	0.670737
0.842	0.672474
0.8415	0.674275
0.841	0.676148
0.8405	0.678101
0.84	0.680146
0.8395	0.682295
0.839	0.684566
0.8385	0.686981
0.838	0.68957
0.8375	0.692375
0.837	0.695461
0.8365	0.698927
0.836	0.702956
0.8355	0.707951
0.835	0.715341
0.8349	0.717693
0.8348	0.721382
0.8348	0.728466
0.8349	0.732195
0.835	0.734588
0.8355	0.742181
0.836	0.747381
0.8365	0.751616
0.837	0.75529
0.8375	0.758584
0.838	0.761601
0.8385	0.764402
0.839	0.76703
0.8395	0.769515
0.84	0.771881
0.8405	0.774143
0.841	0.776315
0.8415	0.778408
0.842	0.780431
0.8425	0.782391
0.843	0.784295
0.8435	0.786146
0.844	0.787951
0.8445	0.789712
0.845	0.791433
0.8455	0.793117
0.846	0.794767
0.8465	0.796385
0.847	0.797973
0.8475	0.799532
0.848	0.801066
0.8485	0.802574
0.849	0.804058
0.8495	0.80552
0.85	0.806961
0.8505	0.808382
0.851	0.809783
0.8515	0.811166
0.852	0.812531
0.8525	0.813879
0.853	0.815211
0.8535	0.816527
0.854	0.817827
0.8545	0.819114
0.855	0.820385
0.8555	0.821643
0.856	0.822888
0.8565	0.82412
0.857	0.825339
0.8575	0.826545
0.858	0.827739
0.8585	0.828922
0.859	0.830092
0.8595	0.831251
0.86	0.832399
0.8605	0.833536
0.861	0.834662
0.8615	0.835777
0.862	0.836881
0.8625	0.837975
0.863	0.839058
0.8635	0.840131
0.864	0.841193
0.8645	0.842245
0.865	0.843287
0.8655	0.844319
0.866	0.845341
0.8665	0.846354
0.867	0.847356
0.8675	0.848348
0.868	0.849331
0.8685	0.850303
0.869	0.851267
0.8695	0.85222
0.87	0.853165
0.8705	0.854099
0.871	0.855025
0.8715	0.855941
0.872	0.856848
0.8725	0.857746
0.873	0.858635
0.8735	0.859515
0.874	0.860386
0.8745	0.861249
0.875	0.862103
0.8755	0.862948
0.876	0.863786
0.8765	0.864615
0.877	0.865436
0.8775	0.866249
0.878	0.867055
0.8785	0.867853
0.879	0.868643
0.8795	0.869426
0.88	0.870202
0.8805	0.87097
0.881	0.871732
0.8815	0.872487
0.882	0.873235
0.8825	0.873977
0.883	0.874713
0.8835	0.875442
0.884	0.876165
0.8845	0.876882
0.885	0.877594
0.8855	0.8783
0.886	0.879
0.8865	0.879696
0.887	0.880385
0.8875	0.88107
0.888	0.88175
0.8885	0.882425
0.889	0.883095
0.8895	0.883761
0.89	0.884422
0.8905	0.885079
0.891	0.885732
0.8915	0.88638
0.892	0.887025
0.8925	0.887666
0.893	0.888302
0.8935	0.888936
0.894	0.889565
0.8945	0.890191
0.895	0.890814
0.8955	0.891433
0.896	0.892049
0.8965	0.892662
0.897	0.893272
0.8975	0.893879
0.898	0.894483
0.8985	0.895084
0.899	0.895682
0.8995	0.896278
0.9	0.896871
0.9005	0.897462
0.901	0.89805
0.9015	0.898636
0.902	0.89922
0.9025	0.899801
0.903	0.90038
0.9035	0.900957
0.904	0.901532
0.9045	0.902104
0.905	0.902675
0.9055	0.903244
0.906	0.903811
0.9065	0.904376
0.907	0.90494
0.9075	0.905501
0.908	0.906061
0.9085	0.90662
0.909	0.907176
0.9095	0.907732
0.91	0.908285
0.9105	0.908838
0.911	0.909388
0.9115	0.909938
0.912	0.910486
0.9125	0.911033
0.913	0.911578
0.9135	0.912122
0.914	0.912665
0.9145	0.913207
0.915	0.913748
0.9155	0.914287
0.916	0.914825
0.9165	0.915363
0.917	0.915899
0.9175	0.916434
0.918	0.916969
0.9185	0.917502
0.919	0.918034
0.9195	0.918566
0.92	0.919096
0.9205	0.919626
0.921	0.920155
0.9215	0.920683
0.922	0.92121
0.9225	0.921736
0.923	0.922262
0.9235	0.922787
0.924	0.923311
0.9245	0.923835
0.925	0.924357
0.9255	0.924879
0.926	0.925401
0.9265	0.925922
0.927	0.926442
0.9275	0.926962
0.928	0.927481
0.9285	0.927999
0.929	0.928517
0.9295	0.929034
0.93	0.929551
0.9305	0.930067
0.931	0.930583
0.9315	0.931099
0.932	0.931613
0.9325	0.932128
0.933	0.932642
0.9335	0.933155
0.934	0.933668
0.9345	0.934181
0.935	0.934693
0.9355	0.935205
0.936	0.935716
0.9365	0.936228
0.937	0.936738
0.9375	0.937249
0.938	0.937759
0.9385	0.938268
0.939	0.938778
0.9395	0.939287
0.94	0.939796
0.9405	0.940304
0.941	0.940812
0.9415	0.94132
0.942	0.941828
0.9425	0.942335
0.943	0.942842
0.9435	0.943349
0.944	0.943856
0.9445	0.944362
0.945	0.944868
0.9455	0.945374
0.946	0.94588
0.9465	0.946385
0.947	0.94689
0.9475	0.947395
0.948	0.9479
0.9485	0.948405
0.949	0.94891
0.9495	0.949414
0.95	0.949918
0.9505	0.950422
0.951	0.950926
0.9515	0.95143
0.952	0.951933
0.9525	0.952436
0.953	0.95294
0.9535	0.953443
0.954	0.953946
0.9545	0.954449
0.955	0.954951
0.9555	0.955454
0.956	0.955957
0.9565	0.956459
0.957	0.956961
0.9575	0.957463
0.958	0.957965
0.9585	0.958467
0.959	0.958969
0.9595	0.959471
0.96	0.959973
0.9605	0.960475
0.961	0.960976
0.9615	0.961478
0.962	0.961979
0.9625	0.96248
0.963	0.962982
0.9635	0.963483
0.964	0.963984
0.9645	0.964485
0.965	0.964986
0.9655	0.965487
0.966	0.965988
0.9665	0.966489
0.967	0.96699
0.9675	0.96749
0.968	0.967991
0.9685	0.968492
0.969	0.968992
0.9695	0.969493
0.97	0.969993
0.9705	0.970494
0.971	0.970994
0.9715	0.971495
0.972	0.971995
0.9725	0.972496
0.973	0.972996
0.9735	0.973496
0.974	0.973997
0.9745	0.974497
0.975	0.974997
0.9755	0.975498
0.976	0.975998
0.9765	0.976498
0.977	0.976998
0.9775	0.977498
0.978	0.977999
0.9785	0.978499
0.979	0.978999
0.9795	0.979499
0.98	0.979999
0.9805	0.980499
0.981	0.980999
0.9815	0.981499
0.982	0.981999
0.9825	0.9825
0.983	0.983
0.9835	0.9835
0.984	0.984
0.9845	0.9845
0.985	0.985
0.9855	0.9855
0.986	0.986
0.9865	0.9865
0.987	0.987
0.9875	0.9875
0.988	0.988
0.9885	0.9885
0.989	0.989
0.9895	0.9895
0.99	0.99
0.9905	0.9905
0.991	0.991
0.9915	0.9915
0.992	0.992
0.9925	0.9925
0.993	0.993
0.9935	0.9935
0.994	0.994
0.9945	0.9945
0.995	0.995
0.9955	0.9955
0.996	0.996
0.9965	0.9965
0.997	0.997
0.9975	0.9975
0.998	0.998
0.9985	0.9985
0.999	0.999
0.9995	0.9995

